Lightweight return-mapping surrogates for multiscale plasticity: a practical guide

This paper presents a practical guide to building lightweight neural-network surrogates for the plastic return-mapping process in concurrent multiscale (FE2) simulations. Rather than proposing a new architecture, we show how a deliberately simple feed-forward network, structured to mirror the classical return-mapping update, can replace the prohibitively expensive nested fine-scale solves that dominate the cost of conventional FE2 schemes based on FFT homogenization at the meso-scale. We walk through the full workflow: generating training data from incremental homogenization analyses, constructing a compact yet sufficient dataset, embedding material symmetries directly into the mapping, and deploying the trained network as a user-defined material subroutine (UMAT) in a standard finite-element solver -- enabling widespread use. A sensitivity study examines the model's robustness to data density, increment size, and mesh refinement, and we characterize the regimes in which the surrogate holds and where it breaks down. For the macroscopically isotropic, two-dimensional plane-stress setting considered here, the surrogate reproduces the reference response while reducing the per-analysis cost from hours to seconds with speed-ups up to 30,000 over standard FE2. The approach extends naturally to three dimensions and to weaker symmetry assumptions, given an appropriate sampling strategy and dataset.

==> data/data-1-0.txt <==
1.0000e+00, 0.0000e+00, 0.0000e+00, 1.0005e+00, -2.7017e-04, 0.0000e+00
2.0105e+00, 0.0000e+00, 0.0000e+00, 2.0108e+00, -9.0806e-05, 0.0000e+00
3.0108e+00, 0.0000e+00, 0.0000e+00, 3.0112e+00, -2.3973e-04, 0.0000e+00
4.1012e+00, 0.0000e+00, 0.0000e+00, 4.1016e+00, -2.0172e-04, 0.0000e+00
5.1016e+00, 0.0000e+00, 0.0000e+00, 5.1016e+00, -2.0872e-05, 0.0000e+00
6.3516e+00, 0.0000e+00, 0.0000e+00, 6.3519e+00, -1.8011e-04, 0.0000e+00
7.3519e+00, 0.0000e+00, 0.0000e+00, 7.3521e+00, -3.2963e-05, 0.0000e+00
8.8421e+00, 0.0000e+00, 0.0000e+00, 8.8424e+00, -1.7177e-04, 0.0000e+00
9.8424e+00, 0.0000e+00, 0.0000e+00, 9.8453e+00, -1.8567e-03, 0.0000e+00
1.1655e+01, 0.0000e+00, 0.0000e+00, 1.1653e+01, 1.4012e-03, 0.0000e+00
1.2653e+01, 0.0000e+00, 0.0000e+00, 1.2656e+01, -2.4356e-03, 0.0000e+00
1.4866e+01, 0.0000e+00, 0.0000e+00, 1.4851e+01, 1.0327e-03, 1.0712e-07
1.5851e+01, 0.0000e+00, 1.1500e-07, 1.5834e+01, -4.2996e-03, 2.0577e-07
1.8524e+01, 0.0000e+00, 3.2077e-07, 1.8323e+01, -7.3803e-03, 2.1537e-06
1.9323e+01, 0.0000e+00, 2.4744e-06, 1.9179e+01, -4.8325e-03, 1.6261e-06
2.2429e+01, 0.0000e+00, 4.1005e-06, 2.1656e+01, -4.9743e-02, 9.4850e-06
2.2656e+01, 0.0000e+00, 1.3586e-05, 2.2336e+01, -2.2455e-02, 4.1099e-06
2.6226e+01, 0.0000e+00, 1.7695e-05, 2.4521e+01, -1.2758e-01, 2.3372e-05
2.5521e+01, 0.0000e+00, 4.1067e-05, 2.5027e+01, -3.6093e-02, 7.2354e-06
2.9637e+01, 0.0000e+00, 4.8303e-05, 2.6780e+01, -2.4350e-01, 4.2985e-05
2.7780e+01, 0.0000e+00, 9.1288e-05, 2.7165e+01, -4.2381e-02, 9.6846e-06
3.2575e+01, 0.0000e+00, 1.0097e-04, 2.8564e+01, -3.6433e-01, 6.4844e-05
2.9564e+01, 0.0000e+00, 1.6582e-04, 2.8910e+01, -4.9416e-02, 1.1246e-05
3.5200e+01, 0.0000e+00, 1.7706e-04, 3.0043e+01, -4.6220e-01, 8.8254e-05
3.1043e+01, 0.0000e+00, 2.6532e-04, 3.0358e+01, -5.5381e-02, 1.2530e-05
3.7608e+01, 0.0000e+00, 2.7785e-04, 3.1294e+01, -5.6031e-01, 1.1326e-04
3.2294e+01, 0.0000e+00, 3.9111e-04, 3.1601e+01, -5.5805e-02, 1.3325e-05
3.9891e+01, 0.0000e+00, 4.0444e-04, 3.2404e+01, -6.5066e-01, 1.3956e-04
3.3404e+01, 0.0000e+00, 5.4400e-04, 3.2715e+01, -5.6448e-02, 1.3893e-05
4.2125e+01, 0.0000e+00, 5.5789e-04, 3.3425e+01, -7.4600e-01, 1.6703e-04
3.4425e+01, 0.0000e+00, 7.2492e-04, 3.3746e+01, -5.9086e-02, 1.4256e-05
4.4356e+01, 0.0000e+00, 7.3918e-04, 3.4407e+01, -8.3645e-01, 1.9604e-04
3.5407e+01, 0.0000e+00, 9.3521e-04, 3.4734e+01, -5.9413e-02, 1.4653e-05
4.6624e+01, 0.0000e+00, 9.4986e-04, 3.5356e+01, -9.3923e-01, 2.2689e-04
3.6356e+01, 0.0000e+00, 1.1768e-03, 3.5694e+01, -6.2612e-02, 1.4866e-05
4.8944e+01, 0.0000e+00, 1.1916e-03, 3.6294e+01, -1.0471e+00, 2.5961e-04
3.7294e+01, 0.0000e+00, 1.4512e-03, 3.6647e+01, -6.7111e-02, 1.4989e-05
5.1337e+01, 0.0000e+00, 1.4662e-03, 3.7233e+01, -1.1608e+00, 2.9446e-04
3.8233e+01, 0.0000e+00, 1.7607e-03, 3.7601e+01, -7.2110e-02, 1.5108e-05
5.3811e+01, 0.0000e+00, 1.7758e-03, 3.8185e+01, -1.2810e+00, 3.3123e-04
3.9185e+01, 0.0000e+00, 2.1070e-03, 3.8565e+01, -7.8704e-02, 1.5179e-05
5.6375e+01, 0.0000e+00, 2.1222e-03, 3.9152e+01, -1.4070e+00, 3.7002e-04
4.0152e+01, 0.0000e+00, 2.4922e-03, 3.9550e+01, -8.7364e-02, 1.5193e-05
5.9040e+01, 0.0000e+00, 2.5074e-03, 4.0149e+01, -1.5429e+00, 4.1125e-04
4.1149e+01, 0.0000e+00, 2.9186e-03, 4.0555e+01, -9.6709e-02, 1.5245e-05
6.1805e+01, 0.0000e+00, 2.9339e-03, 4.1169e+01, -1.6907e+00, 4.5489e-04
4.2169e+01, 0.0000e+00, 3.3888e-03, 4.1583e+01, -1.1022e-01, 1.5279e-05
6.4673e+01, 0.0000e+00, 3.4041e-03, 4.2224e+01, -1.8414e+00, 5.0061e-04
4.3224e+01, 0.0000e+00, 3.9047e-03, 4.2643e+01, -1.2694e-01, 1.5338e-05
6.7653e+01, 0.0000e+00, 3.9200e-03, 4.3318e+01, -2.0004e+00, 5.4870e-04
4.4318e+01, 0.0000e+00, 4.4687e-03, 4.3737e+01, -1.4982e-01, 1.5431e-05
7.0747e+01, 0.0000e+00, 4.4841e-03, 4.4449e+01, -2.1685e+00, 5.9935e-04
4.5449e+01, 0.0000e+00, 5.0835e-03, 4.4869e+01, -1.6708e-01, 1.5507e-05
7.3959e+01, 0.0000e+00, 5.0990e-03, 4.5618e+01, -2.3479e+00, 6.5248e-04
4.6618e+01, 0.0000e+00, 5.7515e-03, 4.6039e+01, -1.8672e-01, 1.5617e-05
7.7289e+01, 0.0000e+00, 5.7671e-03, 4.6832e+01, -2.5412e+00, 7.0823e-04
4.7832e+01, 0.0000e+00, 6.4753e-03, 4.7243e+01, -2.1287e-01, 1.5803e-05
8.0733e+01, 0.0000e+00, 6.4911e-03, 4.8092e+01, -2.7385e+00, 7.6655e-04
4.9092e+01, 0.0000e+00, 7.2577e-03, 4.8495e+01, -2.4391e-01, 1.6036e-05
8.4305e+01, 0.0000e+00, 7.2737e-03, 4.9398e+01, -2.9481e+00, 8.2745e-04
5.0398e+01, 0.0000e+00, 8.1012e-03, 4.9787e+01, -2.7653e-01, 1.6338e-05
8.7997e+01, 0.0000e+00, 8.1175e-03, 5.0753e+01, -3.1689e+00, 8.9122e-04
5.1753e+01, 0.0000e+00, 9.0087e-03, 5.1123e+01, -3.1207e-01, 1.6720e-05
9.1813e+01, 0.0000e+00, 9.0254e-03, 5.2157e+01, -3.4054e+00, 9.5796e-04
5.3157e+01, 0.0000e+00, 9.9834e-03, 5.2506e+01, -3.4935e-01, 1.7097e-05
9.5756e+01, 0.0000e+00, 1.0000e-02, 5.3611e+01, -3.6487e+00, 1.0270e-03
5.4611e+01, 0.0000e+00, 1.1028e-02, 5.3939e+01, -3.9113e-01, 1.7563e-05
9.9829e+01, 0.0000e+00, 1.1045e-02, 5.5129e+01, -3.8984e+00, 1.0987e-03
5.6129e+01, 0.0000e+00, 1.2144e-02, 5.5427e+01, -4.3476e-01, 1.8126e-05
1.0404e+02, 0.0000e+00, 1.2162e-02, 5.6704e+01, -4.1595e+00, 1.1730e-03
5.7704e+01, 0.0000e+00, 1.3335e-02, 5.6969e+01, -4.8202e-01, 1.8820e-05
1.0838e+02, 0.0000e+00, 1.3354e-02, 5.8338e+01, -4.4300e+00, 1.2497e-03
5.9338e+01, 0.0000e+00, 1.4603e-02, 5.8571e+01, -5.3110e-01, 1.9593e-05
1.1286e+02, 0.0000e+00, 1.4623e-02, 6.0038e+01, -4.7115e+00, 1.3291e-03
6.1038e+01, 0.0000e+00, 1.5952e-02, 6.0230e+01, -5.8301e-01, 2.0507e-05
1.1748e+02, 0.0000e+00, 1.5972e-02, 6.1802e+01, -5.0024e+00, 1.4112e-03
6.2802e+01, 0.0000e+00, 1.7384e-02, 6.1955e+01, -6.3660e-01, 2.1517e-05
1.2225e+02, 0.0000e+00, 1.7405e-02, 6.3634e+01, -5.3093e+00, 1.4966e-03
6.4634e+01, 0.0000e+00, 1.8902e-02, 6.3744e+01, -6.8996e-01, 2.2600e-05
1.2715e+02, 0.0000e+00, 1.8924e-02, 6.5536e+01, -5.6237e+00, 1.5843e-03
6.6536e+01, 0.0000e+00, 2.0509e-02, 6.5598e+01, -7.4776e-01, 2.3852e-05
1.3221e+02, 0.0000e+00, 2.0533e-02, 6.7508e+01, -5.9517e+00, 1.6751e-03
6.8508e+01, 0.0000e+00, 2.2208e-02, 6.7520e+01, -8.0820e-01, 2.5266e-05
1.3741e+02, 0.0000e+00, 2.2233e-02, 6.9554e+01, -6.2909e+00, 1.7690e-03
7.0554e+01, 0.0000e+00, 2.4002e-02, 6.9509e+01, -8.7086e-01, 2.6857e-05
1.4276e+02, 0.0000e+00, 2.4029e-02, 7.1672e+01, -6.6422e+00, 1.8664e-03
7.2672e+01, 0.0000e+00, 2.5895e-02, 7.1568e+01, -9.3879e-01, 2.8644e-05
1.4826e+02, 0.0000e+00, 2.5924e-02, 7.3868e+01, -7.0047e+00, 1.9655e-03
7.4868e+01, 0.0000e+00, 2.7889e-02, 7.3700e+01, -1.0122e+00, 3.0614e-05
1.5391e+02, 0.0000e+00, 2.7920e-02, 7.6147e+01, -7.3809e+00, 2.0685e-03
7.7147e+01, 0.0000e+00, 2.9988e-02, 7.5906e+01, -1.0860e+00, 3.2703e-05
1.5972e+02, 0.0000e+00, 3.0021e-02, 7.8502e+01, -7.7622e+00, 2.1736e-03
7.9502e+01, 0.0000e+00, 3.2195e-02, 7.8191e+01, -1.1680e+00, 3.5053e-05
1.6568e+02, 0.0000e+00, 3.2230e-02, 8.0945e+01, -8.1569e+00, 2.2816e-03
8.1945e+01, 0.0000e+00, 3.4511e-02, 8.0557e+01, -1.2499e+00, 3.7489e-05
1.7181e+02, 0.0000e+00, 3.4549e-02, 8.3474e+01, -8.5596e+00, 2.3929e-03
8.4474e+01, 0.0000e+00, 3.6942e-02, 8.3003e+01, -1.3474e+00, 4.0269e-05
1.7809e+02, 0.0000e+00, 3.6982e-02, 8.6089e+01, -8.9738e+00, 2.5071e-03
8.7089e+01, 0.0000e+00, 3.9489e-02, 8.5529e+01, -1.4435e+00, 4.3239e-05
1.8454e+02, 0.0000e+00, 3.9532e-02, 8.8792e+01, -9.3983e+00, 2.6236e-03


==> data/dnn-annulus.txt <==
0 0
0.115721 6.37117
0.231442 12.7423
0.344931 17.5069
0.456524 20.673
0.566959 22.815
0.677846 24.2023
0.790452 25.1252
0.903672 25.8898
1.0171 26.5924
1.13066 27.2362
1.24426 27.8495
1.35789 28.4434
1.47158 29.0181
1.58533 29.5775
1.69915 30.1136
1.81306 30.6254
1.9271 31.1081
2.04122 31.5779
2.15541 32.0299
2.26968 32.4623


==> data/dnn-cantilever.txt <==
0 0
10 18.2206
20 36.4412
30 54.6619
40 69.122
50 77.5061
60 83.128
70 88.0071
80 92.438
90 96.1906
100 99.4396
110 102.205
120 104.666
130 106.785
140 108.733
150 110.529
160 112.212
170 113.795
180 115.331
190 116.675
200 117.994


==> data/dnn-cooks.txt <==
0 0
0.1 42.3062
0.2 84.6125
0.3 125.286
0.4 156.534
0.5 178.048
0.6 192.656
0.7 203.574
0.8 212.464
0.9 220.119
1 226.611
1.1 232.555
1.2 237.974
1.3 242.614
1.4 247.014
1.5 251.269
1.6 254.978
1.7 258.673
1.8 262.1
1.9 265.245
2 268.27


==> data/evolution-contour.txt <==
-25.593809 -0.000000
-25.809358 -0.450511
-26.032370 -0.909086
-26.261973 -1.376365
-26.488573 -1.852271
-26.720112 -2.337716
-26.961374 -2.833777
-27.203812 -3.340270
-27.450571 -3.857976
-27.703613 -4.387736
-27.965924 -4.931086
-28.234690 -5.488205
-28.512913 -6.060626
-28.795435 -6.648025
-29.090758 -7.253076
-29.392417 -7.875712
-29.704577 -8.517533
-30.020049 -9.178115
-30.354178 -9.862818
-30.691867 -10.568001
-30.943335 -11.262337
-31.182962 -11.970238
-31.427557 -12.697936
-31.660986 -13.439480
-31.899295 -14.202833
-32.136859 -14.985371
-32.369525 -15.787956
-32.603321 -16.611637
-32.833459 -17.457720
-33.053929 -18.322324
-33.261322 -19.203383
-33.461003 -20.105516
-33.646492 -21.024365
-33.811727 -21.957473
-33.956598 -22.903928
-34.067218 -23.854252
-34.143989 -24.806793
-34.173647 -25.751624
-34.159285 -26.688488
-34.089321 -27.604991
-33.944400 -28.482373
-33.731617 -29.322259
-33.450641 -30.119554
-33.100773 -30.867287
-32.679896 -31.558632
-32.210119 -32.210119
-31.558632 -32.679896
-30.867287 -33.100773
-30.119554 -33.450641
-29.322259 -33.731617
-28.482373 -33.944400
-27.604991 -34.089321
-26.688488 -34.159285
-25.751624 -34.173647
-24.806793 -34.143989
-23.854252 -34.067218
-22.903928 -33.956598
-21.957473 -33.811727
-21.024365 -33.646492
-20.105516 -33.461003
-19.203383 -33.261322
-18.322324 -33.053929
-17.457720 -32.833459
-16.611637 -32.603321
-15.787956 -32.369525
-14.985371 -32.136859
-14.202833 -31.899295
-13.439480 -31.660986
-12.697936 -31.427557
-11.970238 -31.182962
-11.262337 -30.943335
-10.568001 -30.691867
-9.862818 -30.354178
-9.178115 -30.020049
-8.517533 -29.704577
-7.875712 -29.392417
-7.253076 -29.090758
-6.648025 -28.795435
-6.060626 -28.512913
-5.488205 -28.234690
-4.931086 -27.965924
-4.387736 -27.703613
-3.857976 -27.450571
-3.340270 -27.203812
-2.833777 -26.961374
-2.337716 -26.720112
-1.852271 -26.488573
-1.376365 -26.261973
-0.909086 -26.032370
-0.450511 -25.809358
-0.000000 -25.593809
0.442564 -25.354967
0.874487 -25.042242
1.296660 -24.742216
1.709731 -24.450336
2.114921 -24.173938
2.512403 -23.904481
2.903233 -23.644577
3.287236 -23.389761
3.666116 -23.146661
4.039009 -22.906404
4.407386 -22.674312
4.771179 -22.446814
5.130880 -22.224053
5.487612 -22.009720
5.840780 -21.798314
6.190245 -21.587763
6.538489 -21.386549
6.884628 -21.189017
7.211108 -20.942278
7.513495 -20.643241
7.817099 -20.364389
8.118333 -20.093647
8.418244 -19.832209
8.717211 -19.579084
9.016359 -19.335615
9.315484 -19.099627
9.616132 -18.873008
9.915840 -18.649046
10.219732 -18.436536
10.523627 -18.226829
10.829196 -18.022794
11.136208 -17.821892
11.447178 -17.626438
11.748048 -17.416903
11.980792 -17.110938
12.220873 -16.820300
12.465215 -16.541586
12.716514 -16.276174
12.976402 -16.024334
13.244077 -15.783860
13.518413 -15.550746
13.799855 -15.326453
14.089754 -15.109810
14.388561 -14.900025
14.693843 -14.693843
14.900025 -14.388561
15.109810 -14.089754
15.326453 -13.799855
15.550746 -13.518413
15.783860 -13.244077
16.024334 -12.976402
16.276174 -12.716514
16.541586 -12.465215
16.820300 -12.220873
17.110938 -11.980792
17.416903 -11.748048
17.626438 -11.447178
17.821892 -11.136208
18.022794 -10.829196
18.226829 -10.523627
18.436536 -10.219732
18.649046 -9.915840
18.873008 -9.616132
19.099627 -9.315484
19.335615 -9.016359
19.579084 -8.717211
19.832209 -8.418244
20.093647 -8.118333
20.364389 -7.817099
20.643241 -7.513495
20.942278 -7.211108
21.189017 -6.884628
21.386549 -6.538489
21.587763 -6.190245
21.798314 -5.840780
22.009720 -5.487612
22.224053 -5.130880
22.446814 -4.771179
22.674312 -4.407386
22.906404 -4.039009
23.146661 -3.666116
23.389761 -3.287236
23.644577 -2.903233
23.904481 -2.512403
24.173938 -2.114921
24.450336 -1.709731
24.742216 -1.296660
25.042242 -0.874487
25.354967 -0.442564
25.593809 0.000000
25.809358 0.450511
26.032370 0.909086
26.261973 1.376365
26.488573 1.852271
26.720112 2.337716
26.961374 2.833777
27.203812 3.340270
27.450571 3.857976
27.703613 4.387736
27.965924 4.931086
28.234690 5.488205
28.512913 6.060626
28.795435 6.648025
29.090758 7.253076
29.392417 7.875712
29.704577 8.517533
30.020049 9.178115
30.354178 9.862818
30.691867 10.568001
30.943335 11.262337
31.182962 11.970238
31.427557 12.697936
31.660986 13.439480
31.899295 14.202833
32.136859 14.985371
32.369525 15.787956
32.603321 16.611637
32.833459 17.457720
33.053929 18.322324
33.261322 19.203383
33.461003 20.105516
33.646492 21.024365
33.811727 21.957473
33.956598 22.903928
34.067218 23.854252
34.143989 24.806793
34.173647 25.751624
34.159285 26.688488
34.089321 27.604991
33.944400 28.482373
33.731617 29.322259
33.450641 30.119554
33.100773 30.867287
32.679896 31.558632
32.210119 32.210119
31.558632 32.679896
30.867287 33.100773
30.119554 33.450641
29.322259 33.731617
28.482373 33.944400
27.604991 34.089321
26.688488 34.159285
25.751624 34.173647
24.806793 34.143989
23.854252 34.067218
22.903928 33.956598
21.957473 33.811727
21.024365 33.646492
20.105516 33.461003
19.203383 33.261322
18.322324 33.053929
17.457720 32.833459
16.611637 32.603321
15.787956 32.369525
14.985371 32.136859
14.202833 31.899295
13.439480 31.660986
12.697936 31.427557
11.970238 31.182962
11.262337 30.943335
10.568001 30.691867
9.862818 30.354178
9.178115 30.020049
8.517533 29.704577
7.875712 29.392417
7.253076 29.090758
6.648025 28.795435
6.060626 28.512913
5.488205 28.234690
4.931086 27.965924
4.387736 27.703613
3.857976 27.450571
3.340270 27.203812
2.833777 26.961374
2.337716 26.720112
1.852271 26.488573
1.376365 26.261973
0.909086 26.032370
0.450511 25.809358
0.000000 25.593809
-0.442564 25.354967
-0.874487 25.042242
-1.296660 24.742216
-1.709731 24.450336
-2.114921 24.173938
-2.512403 23.904481
-2.903233 23.644577
-3.287236 23.389761
-3.666116 23.146661
-4.039009 22.906404
-4.407386 22.674312
-4.771179 22.446814
-5.130880 22.224053
-5.487612 22.009720
-5.840780 21.798314
-6.190245 21.587763
-6.538489 21.386549
-6.884628 21.189017
-7.211108 20.942278
-7.513495 20.643241
-7.817099 20.364389
-8.118333 20.093647
-8.418244 19.832209
-8.717211 19.579084
-9.016359 19.335615
-9.315484 19.099627
-9.616132 18.873008
-9.915840 18.649046
-10.219732 18.436536
-10.523627 18.226829
-10.829196 18.022794
-11.136208 17.821892
-11.447178 17.626438
-11.748048 17.416903
-11.980792 17.110938
-12.220873 16.820300
-12.465215 16.541586
-12.716514 16.276174
-12.976402 16.024334
-13.244077 15.783860
-13.518413 15.550746
-13.799855 15.326453
-14.089754 15.109810
-14.388561 14.900025
-14.693843 14.693843
-14.900025 14.388561
-15.109810 14.089754
-15.326453 13.799855
-15.550746 13.518413
-15.783860 13.244077
-16.024334 12.976402
-16.276174 12.716514
-16.541586 12.465215
-16.820300 12.220873
-17.110938 11.980792
-17.416903 11.748048
-17.626438 11.447178
-17.821892 11.136208
-18.022794 10.829196
-18.226829 10.523627
-18.436536 10.219732
-18.649046 9.915840
-18.873008 9.616132
-19.099627 9.315484
-19.335615 9.016359
-19.579084 8.717211
-19.832209 8.418244
-20.093647 8.118333
-20.364389 7.817099
-20.643241 7.513495
-20.942278 7.211108
-21.189017 6.884628
-21.386549 6.538489
-21.587763 6.190245
-21.798314 5.840780
-22.009720 5.487612
-22.224053 5.130880
-22.446814 4.771179
-22.674312 4.407386
-22.906404 4.039009
-23.146661 3.666116
-23.389761 3.287236
-23.644577 2.903233
-23.904481 2.512403
-24.173938 2.114921
-24.450336 1.709731
-24.742216 1.296660
-25.042242 0.874487
-25.354967 0.442564
-25.593809 -0.000000
inf inf
-41.292499 -0.000000
-41.703038 -0.727935
-42.115840 -1.470725
-42.529363 -2.228885
-42.942008 -3.002816
-43.358917 -3.793410
-43.774773 -4.600988
-44.189978 -5.425875
-44.606394 -6.268988
-45.022554 -7.130889
-45.436513 -8.011719
-45.843385 -8.911097
-46.247187 -9.830070
-46.651507 -10.770666
-47.049241 -11.730419
-47.442960 -12.711964
-47.830586 -13.715276
-48.211253 -14.739624
-48.583370 -15.785696
-48.946818 -16.853799
-49.298622 -17.943532
-49.640795 -19.055372
-49.967678 -20.188808
-50.279318 -21.342570
-50.575982 -22.518395
-50.852183 -23.712685
-51.106188 -24.926118
-51.338412 -26.158413
-51.545796 -27.407612
-51.723631 -28.671157
-51.870138 -29.946948
-51.976239 -31.229926
-52.046102 -32.521863
-52.070322 -33.814910
-52.043569 -35.103809
-51.964172 -36.385015
-51.828511 -37.655549
-51.635750 -38.910734
-51.384645 -40.145757
-51.064620 -41.351526
-50.675797 -42.522125
-50.221863 -43.657493
-49.693537 -44.744574
-49.085015 -45.772371
-48.400708 -46.740107
-47.654934 -47.654934
-46.740107 -48.400708
-45.772371 -49.085015
-44.744574 -49.693537
-43.657493 -50.221863
-42.522125 -50.675797
-41.351526 -51.064620
-40.145757 -51.384645
-38.910734 -51.635750
-37.655549 -51.828511
-36.385015 -51.964172
-35.103809 -52.043569
-33.814910 -52.070322
-32.521863 -52.046102
-31.229926 -51.976239
-29.946948 -51.870138
-28.671157 -51.723631
-27.407612 -51.545796
-26.158413 -51.338412
-24.926118 -51.106188
-23.712685 -50.852183
-22.518395 -50.575982
-21.342570 -50.279318
-20.188808 -49.967678
-19.055372 -49.640795
-17.943532 -49.298622
-16.853799 -48.946818
-15.785696 -48.583370
-14.739624 -48.211253
-13.715276 -47.830586
-12.711964 -47.442960
-11.730419 -47.049241
-10.770666 -46.651507
-9.830070 -46.247187
-8.911097 -45.843385
-8.011719 -45.436513
-7.130889 -45.022554
-6.268988 -44.606394
-5.425875 -44.189978
-4.600988 -43.774773
-3.793410 -43.358917
-3.002816 -42.942008
-2.228885 -42.529363
-1.470725 -42.115840
-0.727935 -41.703038
-0.000000 -41.292499
0.713664 -40.885367
1.413377 -40.474201
2.099512 -40.060801
2.772552 -39.649686
3.433084 -39.239911
4.081499 -38.832791
4.718177 -38.426581
5.343744 -38.022170
5.958822 -37.621845
6.563147 -37.220886
7.158069 -36.825037
7.742979 -36.427846
8.317778 -36.028505
8.883905 -35.631472
9.440580 -35.232671
9.990172 -34.839719
10.530746 -34.445657
11.064964 -34.055702
11.593536 -33.669557
12.113655 -33.281050
12.626665 -32.892860
13.133061 -32.506207
13.633153 -32.118007
14.127452 -31.731554
14.617575 -31.347862
15.101746 -30.963288
15.580615 -30.578529
16.055829 -30.196367
16.527060 -29.815250
16.994469 -29.434660
17.455839 -29.052066
17.912658 -28.665965
18.365644 -28.279777
18.816538 -27.896466
19.264859 -27.513572
19.710556 -27.129048
20.153889 -26.745621
20.596192 -26.361509
21.035391 -25.977270
21.469615 -25.586859
21.903782 -25.196626
22.336270 -24.807006
22.768766 -24.416759
23.200929 -24.025208
23.633911 -23.633911
24.025208 -23.200929
24.416759 -22.768766
24.807006 -22.336270
25.196626 -21.903782
25.586859 -21.469615
25.977270 -21.035391
26.361509 -20.596192
26.745621 -20.153889
27.129048 -19.710556
27.513572 -19.264859
27.896466 -18.816538
28.279777 -18.365644
28.665965 -17.912658
29.052066 -17.455839
29.434660 -16.994469
29.815250 -16.527060
30.196367 -16.055829
30.578529 -15.580615
30.963288 -15.101746
31.347862 -14.617575
31.731554 -14.127452
32.118007 -13.633153
32.506207 -13.133061
32.892860 -12.626665
33.281050 -12.113655
33.669557 -11.593536
34.055702 -11.064964
34.445657 -10.530746
34.839719 -9.990172
35.232671 -9.440580
35.631472 -8.883905
36.028505 -8.317778
36.427846 -7.742979
36.825037 -7.158069
37.220886 -6.563147
37.621845 -5.958822
38.022170 -5.343744
38.426581 -4.718177
38.832791 -4.081499
39.239911 -3.433084
39.649686 -2.772552
40.060801 -2.099512
40.474201 -1.413377
40.885367 -0.713664
41.292499 0.000000
41.703038 0.727935
42.115840 1.470725
42.529363 2.228885
42.942008 3.002816
43.358917 3.793410
43.774773 4.600988
44.189978 5.425875
44.606394 6.268988
45.022554 7.130889
45.436513 8.011719
45.843385 8.911097
46.247187 9.830070
46.651507 10.770666
47.049241 11.730419
47.442960 12.711964
47.830586 13.715276
48.211253 14.739624
48.583370 15.785696
48.946818 16.853799
49.298622 17.943532
49.640795 19.055372
49.967678 20.188808
50.279318 21.342570
50.575982 22.518395
50.852183 23.712685
51.106188 24.926118
51.338412 26.158413
51.545796 27.407612
51.723631 28.671157
51.870138 29.946948
51.976239 31.229926
52.046102 32.521863
52.070322 33.814910
52.043569 35.103809
51.964172 36.385015
51.828511 37.655549
51.635750 38.910734
51.384645 40.145757
51.064620 41.351526
50.675797 42.522125
50.221863 43.657493
49.693537 44.744574
49.085015 45.772371
48.400708 46.740107
47.654934 47.654934
46.740107 48.400708
45.772371 49.085015
44.744574 49.693537
43.657493 50.221863
42.522125 50.675797
41.351526 51.064620
40.145757 51.384645
38.910734 51.635750
37.655549 51.828511
36.385015 51.964172
35.103809 52.043569
33.814910 52.070322
32.521863 52.046102
31.229926 51.976239
29.946948 51.870138
28.671157 51.723631
27.407612 51.545796
26.158413 51.338412
24.926118 51.106188
23.712685 50.852183
22.518395 50.575982
21.342570 50.279318
20.188808 49.967678
19.055372 49.640795
17.943532 49.298622
16.853799 48.946818
15.785696 48.583370
14.739624 48.211253
13.715276 47.830586
12.711964 47.442960
11.730419 47.049241
10.770666 46.651507
9.830070 46.247187
8.911097 45.843385
8.011719 45.436513
7.130889 45.022554
6.268988 44.606394
5.425875 44.189978
4.600988 43.774773
3.793410 43.358917
3.002816 42.942008
2.228885 42.529363
1.470725 42.115840
0.727935 41.703038
0.000000 41.292499
-0.713664 40.885367
-1.413377 40.474201
-2.099512 40.060801
-2.772552 39.649686
-3.433084 39.239911
-4.081499 38.832791
-4.718177 38.426581
-5.343744 38.022170
-5.958822 37.621845
-6.563147 37.220886
-7.158069 36.825037
-7.742979 36.427846
-8.317778 36.028505
-8.883905 35.631472
-9.440580 35.232671
-9.990172 34.839719
-10.530746 34.445657
-11.064964 34.055702
-11.593536 33.669557
-12.113655 33.281050
-12.626665 32.892860
-13.133061 32.506207
-13.633153 32.118007
-14.127452 31.731554
-14.617575 31.347862
-15.101746 30.963288
-15.580615 30.578529
-16.055829 30.196367
-16.527060 29.815250
-16.994469 29.434660
-17.455839 29.052066
-17.912658 28.665965
-18.365644 28.279777
-18.816538 27.896466
-19.264859 27.513572
-19.710556 27.129048
-20.153889 26.745621
-20.596192 26.361509
-21.035391 25.977270
-21.469615 25.586859
-21.903782 25.196626
-22.336270 24.807006
-22.768766 24.416759
-23.200929 24.025208
-23.633911 23.633911
-24.025208 23.200929
-24.416759 22.768766
-24.807006 22.336270
-25.196626 21.903782
-25.586859 21.469615
-25.977270 21.035391
-26.361509 20.596192
-26.745621 20.153889
-27.129048 19.710556
-27.513572 19.264859
-27.896466 18.816538
-28.279777 18.365644
-28.665965 17.912658
-29.052066 17.455839
-29.434660 16.994469
-29.815250 16.527060
-30.196367 16.055829
-30.578529 15.580615
-30.963288 15.101746
-31.347862 14.617575
-31.731554 14.127452
-32.118007 13.633153
-32.506207 13.133061
-32.892860 12.626665
-33.281050 12.113655
-33.669557 11.593536
-34.055702 11.064964
-34.445657 10.530746
-34.839719 9.990172
-35.232671 9.440580
-35.631472 8.883905
-36.028505 8.317778
-36.427846 7.742979
-36.825037 7.158069
-37.220886 6.563147
-37.621845 5.958822
-38.022170 5.343744
-38.426581 4.718177
-38.832791 4.081499
-39.239911 3.433084
-39.649686 2.772552
-40.060801 2.099512
-40.474201 1.413377
-40.885367 0.713664
-41.292499 -0.000000
inf inf
-53.156284 -0.000000
-53.672617 -0.936863
-54.197095 -1.892648
-54.720412 -2.867762
-55.245803 -3.863134
-55.771556 -4.879396
-56.297972 -5.917200
-56.824885 -6.977213
-57.350510 -8.060154
-57.872721 -9.166140
-58.390506 -10.295702
-58.904291 -11.450150
-59.410935 -12.627929
-59.911130 -13.831394
-60.406161 -15.060778
-60.891537 -16.316099
-61.371158 -17.598000
-61.836225 -18.904997
-62.287371 -20.238046
-62.726651 -21.598631
-63.144488 -22.982633
-63.544051 -24.392026
-63.920868 -25.825313
-64.271881 -27.281534
-64.593971 -28.759472
-64.885216 -30.256867
-65.140396 -31.771317
-65.364112 -33.304721
-65.545635 -34.851373
-65.684152 -36.409615
-65.773619 -37.974370
-65.806723 -39.541056
-65.786069 -41.108137
-65.700505 -42.666006
-65.556198 -44.217937
-65.346400 -45.756240
-65.072812 -47.277937
-64.719186 -48.769478
-64.299122 -50.236338
-63.806271 -51.669035
-63.239674 -53.064337
-62.599052 -54.416545
-61.882736 -55.719973
-61.088394 -56.965881
-60.209140 -58.143096
-59.256232 -59.256232
-58.143096 -60.209140
-56.965881 -61.088394
-55.719973 -61.882736
-54.416545 -62.599052
-53.064337 -63.239674
-51.669035 -63.806271
-50.236338 -64.299122
-48.769478 -64.719186
-47.277937 -65.072812
-45.756240 -65.346400
-44.217937 -65.556198
-42.666006 -65.700505
-41.108137 -65.786069
-39.541056 -65.806723
-37.974370 -65.773619
-36.409615 -65.684152
-34.851373 -65.545635
-33.304721 -65.364112
-31.771317 -65.140396
-30.256867 -64.885216
-28.759472 -64.593971
-27.281534 -64.271881
-25.825313 -63.920868
-24.392026 -63.544051
-22.982633 -63.144488
-21.598631 -62.726651
-20.238046 -62.287371
-18.904997 -61.836225
-17.598000 -61.371158
-16.316099 -60.891537
-15.060778 -60.406161
-13.831394 -59.911130
-12.627929 -59.410935
-11.450150 -58.904291
-10.295702 -58.390506
-9.166140 -57.872721
-8.060154 -57.350510
-6.977213 -56.824885
-5.917200 -56.297972
-4.879396 -55.771556
-3.863134 -55.245803
-2.867762 -54.720412
-1.892648 -54.197095
-0.936863 -53.672617
-0.000000 -53.156284
0.918640 -52.629091
1.819535 -52.105018
2.703426 -51.583716
3.570783 -51.064677
4.422369 -50.547913
5.258602 -50.031734
6.080040 -49.518057
6.887755 -49.008965
7.680901 -48.495148
8.460931 -47.984273
9.228445 -47.476364
9.983587 -46.968830
10.727401 -46.465350
11.460473 -45.964522
12.182334 -45.465107
12.893399 -44.963165
13.594234 -44.462984
14.285251 -43.966238
14.967958 -43.470232
15.641617 -42.975571
16.308189 -42.485525
16.966970 -41.995016
17.615759 -41.500168
18.258127 -41.008971
18.892698 -40.516022
19.522038 -40.025638
20.143955 -39.535250
20.761741 -39.047404
21.373476 -38.559636
21.977104 -38.065901
22.577132 -37.574530
23.173707 -37.085356
23.764068 -36.593510
24.352941 -36.105013
24.937705 -35.613615
25.518002 -35.122156
26.092879 -34.626684
26.666865 -34.132157
27.238053 -33.636029
27.808150 -33.140285
28.377659 -32.644111
28.941240 -32.141963
29.502563 -31.637741
30.062496 -31.131014
30.623420 -30.623420
31.131014 -30.062496
31.637741 -29.502563
32.141963 -28.941240
32.644111 -28.377659
33.140285 -27.808150
33.636029 -27.238053
34.132157 -26.666865
34.626684 -26.092879
35.122156 -25.518002
35.613615 -24.937705
36.105013 -24.352941
36.593510 -23.764068
37.085356 -23.173707
37.574530 -22.577132
38.065901 -21.977104
38.559636 -21.373476
39.047404 -20.761741
39.535250 -20.143955
40.025638 -19.522038
40.516022 -18.892698
41.008971 -18.258127
41.500168 -17.615759
41.995016 -16.966970
42.485525 -16.308189
42.975571 -15.641617
43.470232 -14.967958
43.966238 -14.285251
44.462984 -13.594234
44.963165 -12.893399
45.465107 -12.182334
45.964522 -11.460473
46.465350 -10.727401
46.968830 -9.983587
47.476364 -9.228445
47.984273 -8.460931
48.495148 -7.680901
49.008965 -6.887755
49.518057 -6.080040
50.031734 -5.258602
50.547913 -4.422369
51.064677 -3.570783
51.583716 -2.703426
52.105018 -1.819535
52.629091 -0.918640
53.156284 0.000000
53.672617 0.936863
54.197095 1.892648
54.720412 2.867762
55.245803 3.863134
55.771556 4.879396
56.297972 5.917200
56.824885 6.977213
57.350510 8.060154
57.872721 9.166140
58.390506 10.295702
58.904291 11.450150
59.410935 12.627929
59.911130 13.831394
60.406161 15.060778
60.891537 16.316099
61.371158 17.598000
61.836225 18.904997
62.287371 20.238046
62.726651 21.598631
63.144488 22.982633
63.544051 24.392026
63.920868 25.825313
64.271881 27.281534
64.593971 28.759472
64.885216 30.256867
65.140396 31.771317
65.364112 33.304721
65.545635 34.851373
65.684152 36.409615
65.773619 37.974370
65.806723 39.541056
65.786069 41.108137
65.700505 42.666006
65.556198 44.217937
65.346400 45.756240
65.072812 47.277937
64.719186 48.769478
64.299122 50.236338
63.806271 51.669035
63.239674 53.064337
62.599052 54.416545
61.882736 55.719973
61.088394 56.965881
60.209140 58.143096
59.256232 59.256232
58.143096 60.209140
56.965881 61.088394
55.719973 61.882736
54.416545 62.599052
53.064337 63.239674
51.669035 63.806271
50.236338 64.299122
48.769478 64.719186
47.277937 65.072812
45.756240 65.346400
44.217937 65.556198
42.666006 65.700505
41.108137 65.786069
39.541056 65.806723
37.974370 65.773619
36.409615 65.684152
34.851373 65.545635
33.304721 65.364112
31.771317 65.140396
30.256867 64.885216
28.759472 64.593971
27.281534 64.271881
25.825313 63.920868
24.392026 63.544051
22.982633 63.144488
21.598631 62.726651
20.238046 62.287371
18.904997 61.836225
17.598000 61.371158
16.316099 60.891537
15.060778 60.406161
13.831394 59.911130
12.627929 59.410935
11.450150 58.904291
10.295702 58.390506
9.166140 57.872721
8.060154 57.350510
6.977213 56.824885
5.917200 56.297972
4.879396 55.771556
3.863134 55.245803
2.867762 54.720412
1.892648 54.197095
0.936863 53.672617
0.000000 53.156284
-0.918640 52.629091
-1.819535 52.105018
-2.703426 51.583716
-3.570783 51.064677
-4.422369 50.547913
-5.258602 50.031734
-6.080040 49.518057
-6.887755 49.008965
-7.680901 48.495148
-8.460931 47.984273
-9.228445 47.476364
-9.983587 46.968830
-10.727401 46.465350
-11.460473 45.964522
-12.182334 45.465107
-12.893399 44.963165
-13.594234 44.462984
-14.285251 43.966238
-14.967958 43.470232
-15.641617 42.975571
-16.308189 42.485525
-16.966970 41.995016
-17.615759 41.500168
-18.258127 41.008971
-18.892698 40.516022
-19.522038 40.025638
-20.143955 39.535250
-20.761741 39.047404
-21.373476 38.559636
-21.977104 38.065901
-22.577132 37.574530
-23.173707 37.085356
-23.764068 36.593510
-24.352941 36.105013
-24.937705 35.613615
-25.518002 35.122156
-26.092879 34.626684
-26.666865 34.132157
-27.238053 33.636029
-27.808150 33.140285
-28.377659 32.644111
-28.941240 32.141963
-29.502563 31.637741
-30.062496 31.131014
-30.623420 30.623420
-31.131014 30.062496
-31.637741 29.502563
-32.141963 28.941240
-32.644111 28.377659
-33.140285 27.808150
-33.636029 27.238053
-34.132157 26.666865
-34.626684 26.092879
-35.122156 25.518002
-35.613615 24.937705
-36.105013 24.352941
-36.593510 23.764068
-37.085356 23.173707
-37.574530 22.577132
-38.065901 21.977104
-38.559636 21.373476
-39.047404 20.761741
-39.535250 20.143955
-40.025638 19.522038
-40.516022 18.892698
-41.008971 18.258127
-41.500168 17.615759
-41.995016 16.966970
-42.485525 16.308189
-42.975571 15.641617
-43.470232 14.967958
-43.966238 14.285251
-44.462984 13.594234
-44.963165 12.893399
-45.465107 12.182334
-45.964522 11.460473
-46.465350 10.727401
-46.968830 9.983587
-47.476364 9.228445
-47.984273 8.460931
-48.495148 7.680901
-49.008965 6.887755
-49.518057 6.080040
-50.031734 5.258602
-50.547913 4.422369
-51.064677 3.570783
-51.583716 2.703426
-52.105018 1.819535
-52.629091 0.918640
-53.156284 -0.000000
inf inf
-65.905822 -0.000000
-66.543222 -1.161499
-67.179185 -2.345947
-67.812230 -3.553885
-68.442269 -4.785989
-69.073956 -6.043216
-69.701461 -7.325958
-70.329215 -8.635368
-70.954427 -9.971984
-71.574812 -11.336376
-72.187028 -12.728799
-72.790734 -14.149165
-73.383112 -15.598073
-73.966377 -17.076581
-74.539915 -18.584722
-75.098041 -20.122283
-75.640804 -21.689879
-76.163084 -23.285176
-76.664700 -24.910031
-77.150400 -26.564849
-77.602414 -28.245060
-78.024167 -29.950696
-78.412396 -31.680490
-78.765996 -33.434585
-79.076864 -35.207677
-79.347220 -37.000419
-79.570339 -38.809432
-79.734241 -40.626562
-79.846009 -42.454754
-79.892493 -44.285037
-79.875787 -46.116632
-79.794157 -47.945307
-79.636767 -49.762448
-79.402486 -51.564673
-79.097486 -53.351883
-78.711900 -55.114157
-78.250639 -56.852268
-77.708062 -58.557841
-77.093411 -60.232199
-76.402266 -61.869389
-75.632645 -63.463557
-74.790512 -65.014098
-73.865974 -66.509576
-72.852434 -67.935787
-71.769118 -69.306978
-70.608092 -70.608092
-69.306978 -71.769118
-67.935787 -72.852434
-66.509576 -73.865974
-65.014098 -74.790512
-63.463557 -75.632645
-61.869389 -76.402266
-60.232199 -77.093411
-58.557841 -77.708062
-56.852268 -78.250639
-55.114157 -78.711900
-53.351883 -79.097486
-51.564673 -79.402486
-49.762448 -79.636767
-47.945307 -79.794157
-46.116632 -79.875787
-44.285037 -79.892493
-42.454754 -79.846009
-40.626562 -79.734241
-38.809432 -79.570339
-37.000419 -79.347220
-35.207677 -79.076864
-33.434585 -78.765996
-31.680490 -78.412396
-29.950696 -78.024167
-28.245060 -77.602414
-26.564849 -77.150400
-24.910031 -76.664700
-23.285176 -76.163084
-21.689879 -75.640804
-20.122283 -75.098041
-18.584722 -74.539915
-17.076581 -73.966377
-15.598073 -73.383112
-14.149165 -72.790734
-12.728799 -72.187028
-11.336376 -71.574812
-9.971984 -70.954427
-8.635368 -70.329215
-7.325958 -69.701461
-6.043216 -69.073956
-4.785989 -68.442269
-3.553885 -67.812230
-2.345947 -67.179185
-1.161499 -66.543222
-0.000000 -65.905822
1.139295 -65.270574
2.257154 -64.636610
3.354363 -64.004687
4.431618 -63.375732
5.489599 -62.745756
6.528615 -62.115662
7.549845 -61.488500
8.553635 -60.862176
9.541173 -60.240448
10.513274 -59.622032
11.469831 -59.006574
12.411021 -58.387976
13.338278 -57.773239
14.251385 -57.159666
15.152668 -56.549009
16.040886 -55.940640
16.916818 -55.333098
17.782537 -54.728117
18.636392 -54.124721
19.480759 -53.523195
20.314739 -52.921541
21.140364 -52.324910
21.955908 -51.725340
22.762293 -51.124585
23.560082 -50.525254
24.351671 -49.928164
25.135578 -49.332000
25.914159 -48.736753
26.682682 -48.136508
27.445393 -47.535889
28.202817 -46.937824
28.955985 -46.339347
29.704089 -45.739944
30.446838 -45.138897
31.183279 -44.534933
31.916371 -43.928757
32.647914 -43.325425
33.376045 -42.719344
34.100194 -42.110775
34.820514 -41.497503
35.539694 -40.883341
36.259106 -40.270112
36.979810 -39.656480
37.694783 -39.034194
38.408380 -38.408380
39.034194 -37.694783
39.656480 -36.979810
40.270112 -36.259106
40.883341 -35.539694
41.497503 -34.820514
42.110775 -34.100194
42.719344 -33.376045
43.325425 -32.647914
43.928757 -31.916371
44.534933 -31.183279
45.138897 -30.446838
45.739944 -29.704089
46.339347 -28.955985
46.937824 -28.202817
47.535889 -27.445393
48.136508 -26.682682
48.736753 -25.914159
49.332000 -25.135578
49.928164 -24.351671
50.525254 -23.560082
51.124585 -22.762293
51.725340 -21.955908
52.324910 -21.140364
52.921541 -20.314739
53.523195 -19.480759
54.124721 -18.636392
54.728117 -17.782537
55.333098 -16.916818
55.940640 -16.040886
56.549009 -15.152668
57.159666 -14.251385
57.773239 -13.338278
58.387976 -12.411021
59.006574 -11.469831
59.622032 -10.513274
60.240448 -9.541173
60.862176 -8.553635
61.488500 -7.549845
62.115662 -6.528615
62.745756 -5.489599
63.375732 -4.431618
64.004687 -3.354363
64.636610 -2.257154
65.270574 -1.139295
65.905822 0.000000
66.543222 1.161499
67.179185 2.345947
67.812230 3.553885
68.442269 4.785989
69.073956 6.043216
69.701461 7.325958
70.329215 8.635368
70.954427 9.971984
71.574812 11.336376
72.187028 12.728799
72.790734 14.149165
73.383112 15.598073
73.966377 17.076581
74.539915 18.584722
75.098041 20.122283
75.640804 21.689879
76.163084 23.285176
76.664700 24.910031
77.150400 26.564849
77.602414 28.245060
78.024167 29.950696
78.412396 31.680490
78.765996 33.434585
79.076864 35.207677
79.347220 37.000419
79.570339 38.809432
79.734241 40.626562
79.846009 42.454754
79.892493 44.285037
79.875787 46.116632
79.794157 47.945307
79.636767 49.762448
79.402486 51.564673
79.097486 53.351883
78.711900 55.114157
78.250639 56.852268
77.708062 58.557841
77.093411 60.232199
76.402266 61.869389
75.632645 63.463557
74.790512 65.014098
73.865974 66.509576
72.852434 67.935787
71.769118 69.306978
70.608092 70.608092
69.306978 71.769118
67.935787 72.852434
66.509576 73.865974
65.014098 74.790512
63.463557 75.632645
61.869389 76.402266
60.232199 77.093411
58.557841 77.708062
56.852268 78.250639
55.114157 78.711900
53.351883 79.097486
51.564673 79.402486
49.762448 79.636767
47.945307 79.794157
46.116632 79.875787
44.285037 79.892493
42.454754 79.846009
40.626562 79.734241
38.809432 79.570339
37.000419 79.347220
35.207677 79.076864
33.434585 78.765996
31.680490 78.412396
29.950696 78.024167
28.245060 77.602414
26.564849 77.150400
24.910031 76.664700
23.285176 76.163084
21.689879 75.640804
20.122283 75.098041
18.584722 74.539915
17.076581 73.966377
15.598073 73.383112
14.149165 72.790734
12.728799 72.187028
11.336376 71.574812
9.971984 70.954427
8.635368 70.329215
7.325958 69.701461
6.043216 69.073956
4.785989 68.442269
3.553885 67.812230
2.345947 67.179185
1.161499 66.543222
0.000000 65.905822
-1.139295 65.270574
-2.257154 64.636610
-3.354363 64.004687
-4.431618 63.375732
-5.489599 62.745756
-6.528615 62.115662
-7.549845 61.488500
-8.553635 60.862176
-9.541173 60.240448
-10.513274 59.622032
-11.469831 59.006574
-12.411021 58.387976
-13.338278 57.773239
-14.251385 57.159666
-15.152668 56.549009
-16.040886 55.940640
-16.916818 55.333098
-17.782537 54.728117
-18.636392 54.124721
-19.480759 53.523195
-20.314739 52.921541
-21.140364 52.324910
-21.955908 51.725340
-22.762293 51.124585
-23.560082 50.525254
-24.351671 49.928164
-25.135578 49.332000
-25.914159 48.736753
-26.682682 48.136508
-27.445393 47.535889
-28.202817 46.937824
-28.955985 46.339347
-29.704089 45.739944
-30.446838 45.138897
-31.183279 44.534933
-31.916371 43.928757
-32.647914 43.325425
-33.376045 42.719344
-34.100194 42.110775
-34.820514 41.497503
-35.539694 40.883341
-36.259106 40.270112
-36.979810 39.656480
-37.694783 39.034194
-38.408380 38.408380
-39.034194 37.694783
-39.656480 36.979810
-40.270112 36.259106
-40.883341 35.539694
-41.497503 34.820514
-42.110775 34.100194
-42.719344 33.376045
-43.325425 32.647914
-43.928757 31.916371
-44.534933 31.183279
-45.138897 30.446838
-45.739944 29.704089
-46.339347 28.955985
-46.937824 28.202817
-47.535889 27.445393
-48.136508 26.682682
-48.736753 25.914159
-49.332000 25.135578
-49.928164 24.351671
-50.525254 23.560082
-51.124585 22.762293
-51.725340 21.955908
-52.324910 21.140364
-52.921541 20.314739
-53.523195 19.480759
-54.124721 18.636392
-54.728117 17.782537
-55.333098 16.916818
-55.940640 16.040886
-56.549009 15.152668
-57.159666 14.251385
-57.773239 13.338278
-58.387976 12.411021
-59.006574 11.469831
-59.622032 10.513274
-60.240448 9.541173
-60.862176 8.553635
-61.488500 7.549845
-62.115662 6.528615
-62.745756 5.489599
-63.375732 4.431618
-64.004687 3.354363
-64.636610 2.257154
-65.270574 1.139295
-65.905822 -0.000000
inf inf
-77.124544 -0.000000
-77.847795 -1.358799
-78.572048 -2.743778
-79.295101 -4.155694
-80.018834 -5.595456
-80.738956 -7.063731
-81.453438 -8.561061
-82.160843 -10.087804
-82.859587 -11.645184
-83.551846 -13.233520
-84.233489 -14.852307
-84.906375 -16.503846
-85.567700 -18.187928
-86.211812 -19.903701
-86.840377 -21.651786
-87.444181 -23.431196
-88.028124 -25.241797
-88.585878 -27.083522
-89.119927 -28.956868
-89.619583 -30.858494
-90.084256 -32.788078
-90.513339 -34.744529
-90.895645 -36.723985
-91.232100 -38.725807
-91.518822 -40.747000
-91.745312 -42.781686
-91.908795 -44.826921
-92.002324 -46.877585
-92.023385 -48.930068
-91.970395 -50.979650
-91.837627 -53.022261
-91.616230 -55.048118
-91.321973 -57.064260
-90.943615 -59.059468
-90.481016 -61.030283
-89.929061 -62.969138
-89.296510 -64.878098
-88.580948 -66.750872
-87.781808 -68.582260
-86.900818 -70.371274
-85.937891 -72.110453
-84.899388 -73.801978
-83.789145 -75.444680
-82.591633 -77.017831
-81.315460 -78.525603
-79.972793 -79.972793
-78.525603 -81.315460
-77.017831 -82.591633
-75.444680 -83.789145
-73.801978 -84.899388
-72.110453 -85.937891
-70.371274 -86.900818
-68.582260 -87.781808
-66.750872 -88.580948
-64.878098 -89.296510
-62.969138 -89.929061
-61.030283 -90.481016
-59.059468 -90.943615
-57.064260 -91.321973
-55.048118 -91.616230
-53.022261 -91.837627
-50.979650 -91.970395
-48.930068 -92.023385
-46.877585 -92.002324
-44.826921 -91.908795
-42.781686 -91.745312
-40.747000 -91.518822
-38.725807 -91.232100
-36.723985 -90.895645
-34.744529 -90.513339
-32.788078 -90.084256
-30.858494 -89.619583
-28.956868 -89.119927
-27.083522 -88.585878
-25.241797 -88.028124
-23.431196 -87.444181
-21.651786 -86.840377
-19.903701 -86.211812
-18.187928 -85.567700
-16.503846 -84.906375
-14.852307 -84.233489
-13.233520 -83.551846
-11.645184 -82.859587
-10.087804 -82.160843
-8.561061 -81.453438
-7.063731 -80.738956
-5.595456 -80.018834
-4.155694 -79.295101
-2.743778 -78.572048
-1.358799 -77.847795
-0.000000 -77.124544
1.333457 -76.391804
2.642263 -75.664141
3.927243 -74.935810
5.189268 -74.210773
6.429380 -73.488176
7.647868 -72.764996
8.845463 -72.040363
10.023075 -71.317712
11.181379 -70.596436
12.321455 -69.879062
13.443889 -69.164389
14.549173 -68.448465
15.637646 -67.734823
16.710760 -67.023420
17.769065 -66.314771
18.813524 -65.609149
19.843391 -64.905128
20.859438 -64.199290
21.863675 -63.496941
22.856100 -62.797338
23.838295 -62.101092
24.809323 -61.406118
25.768832 -60.706710
26.718726 -60.012163
27.660703 -59.318771
28.594829 -58.627649
29.520892 -57.937511
30.436826 -57.242506
31.344323 -56.546474
32.247817 -55.855308
33.144641 -55.162113
34.035387 -54.467732
34.919266 -53.770111
35.798893 -53.074071
36.675692 -52.378274
37.547191 -51.679270
38.413851 -50.976506
39.276114 -50.270584
40.135738 -49.563649
40.993938 -48.854848
41.850088 -48.143179
42.701067 -47.424553
43.552197 -46.704039
44.404808 -45.983175
45.256377 -45.256377
45.983175 -44.404808
46.704039 -43.552197
47.424553 -42.701067
48.143179 -41.850088
48.854848 -40.993938
49.563649 -40.135738
50.270584 -39.276114
50.976506 -38.413851
51.679270 -37.547191
52.378274 -36.675692
53.074071 -35.798893
53.770111 -34.919266
54.467732 -34.035387
55.162113 -33.144641
55.855308 -32.247817
56.546474 -31.344323
57.242506 -30.436826
57.937511 -29.520892
58.627649 -28.594829
59.318771 -27.660703
60.012163 -26.718726
60.706710 -25.768832
61.406118 -24.809323
62.101092 -23.838295
62.797338 -22.856100
63.496941 -21.863675
64.199290 -20.859438
64.905128 -19.843391
65.609149 -18.813524
66.314771 -17.769065
67.023420 -16.710760
67.734823 -15.637646
68.448465 -14.549173
69.164389 -13.443889
69.879062 -12.321455
70.596436 -11.181379
71.317712 -10.023075
72.040363 -8.845463
72.764996 -7.647868
73.488176 -6.429380
74.210773 -5.189268
74.935810 -3.927243
75.664141 -2.642263
76.391804 -1.333457
77.124544 0.000000
77.847795 1.358799
78.572048 2.743778
79.295101 4.155694
80.018834 5.595456
80.738956 7.063731
81.453438 8.561061
82.160843 10.087804
82.859587 11.645184
83.551846 13.233520
84.233489 14.852307
84.906375 16.503846
85.567700 18.187928
86.211812 19.903701
86.840377 21.651786
87.444181 23.431196
88.028124 25.241797
88.585878 27.083522
89.119927 28.956868
89.619583 30.858494
90.084256 32.788078
90.513339 34.744529
90.895645 36.723985
91.232100 38.725807
91.518822 40.747000
91.745312 42.781686
91.908795 44.826921
92.002324 46.877585
92.023385 48.930068
91.970395 50.979650
91.837627 53.022261
91.616230 55.048118
91.321973 57.064260
90.943615 59.059468
90.481016 61.030283
89.929061 62.969138
89.296510 64.878098
88.580948 66.750872
87.781808 68.582260
86.900818 70.371274
85.937891 72.110453
84.899388 73.801978
83.789145 75.444680
82.591633 77.017831
81.315460 78.525603
79.972793 79.972793
78.525603 81.315460
77.017831 82.591633
75.444680 83.789145
73.801978 84.899388
72.110453 85.937891
70.371274 86.900818
68.582260 87.781808
66.750872 88.580948
64.878098 89.296510
62.969138 89.929061
61.030283 90.481016
59.059468 90.943615
57.064260 91.321973
55.048118 91.616230
53.022261 91.837627
50.979650 91.970395
48.930068 92.023385
46.877585 92.002324
44.826921 91.908795
42.781686 91.745312
40.747000 91.518822
38.725807 91.232100
36.723985 90.895645
34.744529 90.513339
32.788078 90.084256
30.858494 89.619583
28.956868 89.119927
27.083522 88.585878
25.241797 88.028124
23.431196 87.444181
21.651786 86.840377
19.903701 86.211812
18.187928 85.567700
16.503846 84.906375
14.852307 84.233489
13.233520 83.551846
11.645184 82.859587
10.087804 82.160843
8.561061 81.453438
7.063731 80.738956
5.595456 80.018834
4.155694 79.295101
2.743778 78.572048
1.358799 77.847795
0.000000 77.124544
-1.333457 76.391804
-2.642263 75.664141
-3.927243 74.935810
-5.189268 74.210773
-6.429380 73.488176
-7.647868 72.764996
-8.845463 72.040363
-10.023075 71.317712
-11.181379 70.596436
-12.321455 69.879062
-13.443889 69.164389
-14.549173 68.448465
-15.637646 67.734823
-16.710760 67.023420
-17.769065 66.314771
-18.813524 65.609149
-19.843391 64.905128
-20.859438 64.199290
-21.863675 63.496941
-22.856100 62.797338
-23.838295 62.101092
-24.809323 61.406118
-25.768832 60.706710
-26.718726 60.012163
-27.660703 59.318771
-28.594829 58.627649
-29.520892 57.937511
-30.436826 57.242506
-31.344323 56.546474
-32.247817 55.855308
-33.144641 55.162113
-34.035387 54.467732
-34.919266 53.770111
-35.798893 53.074071
-36.675692 52.378274
-37.547191 51.679270
-38.413851 50.976506
-39.276114 50.270584
-40.135738 49.563649
-40.993938 48.854848
-41.850088 48.143179
-42.701067 47.424553
-43.552197 46.704039
-44.404808 45.983175
-45.256377 45.256377
-45.983175 44.404808
-46.704039 43.552197
-47.424553 42.701067
-48.143179 41.850088
-48.854848 40.993938
-49.563649 40.135738
-50.270584 39.276114
-50.976506 38.413851
-51.679270 37.547191
-52.378274 36.675692
-53.074071 35.798893
-53.770111 34.919266
-54.467732 34.035387
-55.162113 33.144641
-55.855308 32.247817
-56.546474 31.344323
-57.242506 30.436826
-57.937511 29.520892
-58.627649 28.594829
-59.318771 27.660703
-60.012163 26.718726
-60.706710 25.768832
-61.406118 24.809323
-62.101092 23.838295
-62.797338 22.856100
-63.496941 21.863675
-64.199290 20.859438
-64.905128 19.843391
-65.609149 18.813524
-66.314771 17.769065
-67.023420 16.710760
-67.734823 15.637646
-68.448465 14.549173
-69.164389 13.443889
-69.879062 12.321455
-70.596436 11.181379
-71.317712 10.023075
-72.040363 8.845463
-72.764996 7.647868
-73.488176 6.429380
-74.210773 5.189268
-74.935810 3.927243
-75.664141 2.642263
-76.391804 1.333457
-77.124544 -0.000000


==> data/evolution-levels.txt <==
-25.593809 -0.000000 0.000050
-25.809358 -0.450511 0.000050
-26.032370 -0.909086 0.000050
-26.261973 -1.376365 0.000050
-26.488573 -1.852271 0.000050
-26.720112 -2.337716 0.000050
-26.961374 -2.833777 0.000050
-27.203812 -3.340270 0.000050
-27.450571 -3.857976 0.000050
-27.703613 -4.387736 0.000050
-27.965924 -4.931086 0.000050
-28.234690 -5.488205 0.000050
-28.512913 -6.060626 0.000050
-28.795435 -6.648025 0.000050
-29.090758 -7.253076 0.000050
-29.392417 -7.875712 0.000050
-29.704577 -8.517533 0.000050
-30.020049 -9.178115 0.000050
-30.354178 -9.862818 0.000050
-30.691867 -10.568001 0.000050
-30.943335 -11.262337 0.000050
-31.182962 -11.970238 0.000050
-31.427557 -12.697936 0.000050
-31.660986 -13.439480 0.000050
-31.899295 -14.202833 0.000050
-32.136859 -14.985371 0.000050
-32.369525 -15.787956 0.000050
-32.603321 -16.611637 0.000050
-32.833459 -17.457720 0.000050
-33.053929 -18.322324 0.000050
-33.261322 -19.203383 0.000050
-33.461003 -20.105516 0.000050
-33.646492 -21.024365 0.000050
-33.811727 -21.957473 0.000050
-33.956598 -22.903928 0.000050
-34.067218 -23.854252 0.000050
-34.143989 -24.806793 0.000050
-34.173647 -25.751624 0.000050
-34.159285 -26.688488 0.000050
-34.089321 -27.604991 0.000050
-33.944400 -28.482373 0.000050
-33.731617 -29.322259 0.000050
-33.450641 -30.119554 0.000050
-33.100773 -30.867287 0.000050
-32.679896 -31.558632 0.000050
-32.210119 -32.210119 0.000050
-31.558632 -32.679896 0.000050
-30.867287 -33.100773 0.000050
-30.119554 -33.450641 0.000050
-29.322259 -33.731617 0.000050
-28.482373 -33.944400 0.000050
-27.604991 -34.089321 0.000050
-26.688488 -34.159285 0.000050
-25.751624 -34.173647 0.000050
-24.806793 -34.143989 0.000050
-23.854252 -34.067218 0.000050
-22.903928 -33.956598 0.000050
-21.957473 -33.811727 0.000050
-21.024365 -33.646492 0.000050
-20.105516 -33.461003 0.000050
-19.203383 -33.261322 0.000050
-18.322324 -33.053929 0.000050
-17.457720 -32.833459 0.000050
-16.611637 -32.603321 0.000050
-15.787956 -32.369525 0.000050
-14.985371 -32.136859 0.000050
-14.202833 -31.899295 0.000050
-13.439480 -31.660986 0.000050
-12.697936 -31.427557 0.000050
-11.970238 -31.182962 0.000050
-11.262337 -30.943335 0.000050
-10.568001 -30.691867 0.000050
-9.862818 -30.354178 0.000050
-9.178115 -30.020049 0.000050
-8.517533 -29.704577 0.000050
-7.875712 -29.392417 0.000050
-7.253076 -29.090758 0.000050
-6.648025 -28.795435 0.000050
-6.060626 -28.512913 0.000050
-5.488205 -28.234690 0.000050
-4.931086 -27.965924 0.000050
-4.387736 -27.703613 0.000050
-3.857976 -27.450571 0.000050
-3.340270 -27.203812 0.000050
-2.833777 -26.961374 0.000050
-2.337716 -26.720112 0.000050
-1.852271 -26.488573 0.000050
-1.376365 -26.261973 0.000050
-0.909086 -26.032370 0.000050
-0.450511 -25.809358 0.000050
-0.000000 -25.593809 0.000050
0.442564 -25.354967 0.000050
0.874487 -25.042242 0.000050
1.296660 -24.742216 0.000050
1.709731 -24.450336 0.000050
2.114921 -24.173938 0.000050
2.512403 -23.904481 0.000050
2.903233 -23.644577 0.000050
3.287236 -23.389761 0.000050
3.666116 -23.146661 0.000050
4.039009 -22.906404 0.000050
4.407386 -22.674312 0.000050
4.771179 -22.446814 0.000050
5.130880 -22.224053 0.000050
5.487612 -22.009720 0.000050
5.840780 -21.798314 0.000050
6.190245 -21.587763 0.000050
6.538489 -21.386549 0.000050
6.884628 -21.189017 0.000050
7.211108 -20.942278 0.000050
7.513495 -20.643241 0.000050
7.817099 -20.364389 0.000050
8.118333 -20.093647 0.000050
8.418244 -19.832209 0.000050
8.717211 -19.579084 0.000050
9.016359 -19.335615 0.000050
9.315484 -19.099627 0.000050
9.616132 -18.873008 0.000050
9.915840 -18.649046 0.000050
10.219732 -18.436536 0.000050
10.523627 -18.226829 0.000050
10.829196 -18.022794 0.000050
11.136208 -17.821892 0.000050
11.447178 -17.626438 0.000050
11.748048 -17.416903 0.000050
11.980792 -17.110938 0.000050
12.220873 -16.820300 0.000050
12.465215 -16.541586 0.000050
12.716514 -16.276174 0.000050
12.976402 -16.024334 0.000050
13.244077 -15.783860 0.000050
13.518413 -15.550746 0.000050
13.799855 -15.326453 0.000050
14.089754 -15.109810 0.000050
14.388561 -14.900025 0.000050
14.693843 -14.693843 0.000050
14.900025 -14.388561 0.000050
15.109810 -14.089754 0.000050
15.326453 -13.799855 0.000050
15.550746 -13.518413 0.000050
15.783860 -13.244077 0.000050
16.024334 -12.976402 0.000050
16.276174 -12.716514 0.000050
16.541586 -12.465215 0.000050
16.820300 -12.220873 0.000050
17.110938 -11.980792 0.000050
17.416903 -11.748048 0.000050
17.626438 -11.447178 0.000050
17.821892 -11.136208 0.000050
18.022794 -10.829196 0.000050
18.226829 -10.523627 0.000050
18.436536 -10.219732 0.000050
18.649046 -9.915840 0.000050
18.873008 -9.616132 0.000050
19.099627 -9.315484 0.000050
19.335615 -9.016359 0.000050
19.579084 -8.717211 0.000050
19.832209 -8.418244 0.000050
20.093647 -8.118333 0.000050
20.364389 -7.817099 0.000050
20.643241 -7.513495 0.000050
20.942278 -7.211108 0.000050
21.189017 -6.884628 0.000050
21.386549 -6.538489 0.000050
21.587763 -6.190245 0.000050
21.798314 -5.840780 0.000050
22.009720 -5.487612 0.000050
22.224053 -5.130880 0.000050
22.446814 -4.771179 0.000050
22.674312 -4.407386 0.000050
22.906404 -4.039009 0.000050
23.146661 -3.666116 0.000050
23.389761 -3.287236 0.000050
23.644577 -2.903233 0.000050
23.904481 -2.512403 0.000050
24.173938 -2.114921 0.000050
24.450336 -1.709731 0.000050
24.742216 -1.296660 0.000050
25.042242 -0.874487 0.000050
25.354967 -0.442564 0.000050
25.593809 0.000000 0.000050
25.809358 0.450511 0.000050
26.032370 0.909086 0.000050
26.261973 1.376365 0.000050
26.488573 1.852271 0.000050
26.720112 2.337716 0.000050
26.961374 2.833777 0.000050
27.203812 3.340270 0.000050
27.450571 3.857976 0.000050
27.703613 4.387736 0.000050
27.965924 4.931086 0.000050
28.234690 5.488205 0.000050
28.512913 6.060626 0.000050
28.795435 6.648025 0.000050
29.090758 7.253076 0.000050
29.392417 7.875712 0.000050
29.704577 8.517533 0.000050
30.020049 9.178115 0.000050
30.354178 9.862818 0.000050
30.691867 10.568001 0.000050
30.943335 11.262337 0.000050
31.182962 11.970238 0.000050
31.427557 12.697936 0.000050
31.660986 13.439480 0.000050
31.899295 14.202833 0.000050
32.136859 14.985371 0.000050
32.369525 15.787956 0.000050
32.603321 16.611637 0.000050
32.833459 17.457720 0.000050
33.053929 18.322324 0.000050
33.261322 19.203383 0.000050
33.461003 20.105516 0.000050
33.646492 21.024365 0.000050
33.811727 21.957473 0.000050
33.956598 22.903928 0.000050
34.067218 23.854252 0.000050
34.143989 24.806793 0.000050
34.173647 25.751624 0.000050
34.159285 26.688488 0.000050
34.089321 27.604991 0.000050
33.944400 28.482373 0.000050
33.731617 29.322259 0.000050
33.450641 30.119554 0.000050
33.100773 30.867287 0.000050
32.679896 31.558632 0.000050
32.210119 32.210119 0.000050
31.558632 32.679896 0.000050
30.867287 33.100773 0.000050
30.119554 33.450641 0.000050
29.322259 33.731617 0.000050
28.482373 33.944400 0.000050
27.604991 34.089321 0.000050
26.688488 34.159285 0.000050
25.751624 34.173647 0.000050
24.806793 34.143989 0.000050
23.854252 34.067218 0.000050
22.903928 33.956598 0.000050
21.957473 33.811727 0.000050
21.024365 33.646492 0.000050
20.105516 33.461003 0.000050
19.203383 33.261322 0.000050
18.322324 33.053929 0.000050
17.457720 32.833459 0.000050
16.611637 32.603321 0.000050
15.787956 32.369525 0.000050
14.985371 32.136859 0.000050
14.202833 31.899295 0.000050
13.439480 31.660986 0.000050
12.697936 31.427557 0.000050
11.970238 31.182962 0.000050
11.262337 30.943335 0.000050
10.568001 30.691867 0.000050
9.862818 30.354178 0.000050
9.178115 30.020049 0.000050
8.517533 29.704577 0.000050
7.875712 29.392417 0.000050
7.253076 29.090758 0.000050
6.648025 28.795435 0.000050
6.060626 28.512913 0.000050
5.488205 28.234690 0.000050
4.931086 27.965924 0.000050
4.387736 27.703613 0.000050
3.857976 27.450571 0.000050
3.340270 27.203812 0.000050
2.833777 26.961374 0.000050
2.337716 26.720112 0.000050
1.852271 26.488573 0.000050
1.376365 26.261973 0.000050
0.909086 26.032370 0.000050
0.450511 25.809358 0.000050
0.000000 25.593809 0.000050
-0.442564 25.354967 0.000050
-0.874487 25.042242 0.000050
-1.296660 24.742216 0.000050
-1.709731 24.450336 0.000050
-2.114921 24.173938 0.000050
-2.512403 23.904481 0.000050
-2.903233 23.644577 0.000050
-3.287236 23.389761 0.000050
-3.666116 23.146661 0.000050
-4.039009 22.906404 0.000050
-4.407386 22.674312 0.000050
-4.771179 22.446814 0.000050
-5.130880 22.224053 0.000050
-5.487612 22.009720 0.000050
-5.840780 21.798314 0.000050
-6.190245 21.587763 0.000050
-6.538489 21.386549 0.000050
-6.884628 21.189017 0.000050
-7.211108 20.942278 0.000050
-7.513495 20.643241 0.000050
-7.817099 20.364389 0.000050
-8.118333 20.093647 0.000050
-8.418244 19.832209 0.000050
-8.717211 19.579084 0.000050
-9.016359 19.335615 0.000050
-9.315484 19.099627 0.000050
-9.616132 18.873008 0.000050
-9.915840 18.649046 0.000050
-10.219732 18.436536 0.000050
-10.523627 18.226829 0.000050
-10.829196 18.022794 0.000050
-11.136208 17.821892 0.000050
-11.447178 17.626438 0.000050
-11.748048 17.416903 0.000050
-11.980792 17.110938 0.000050
-12.220873 16.820300 0.000050
-12.465215 16.541586 0.000050
-12.716514 16.276174 0.000050
-12.976402 16.024334 0.000050
-13.244077 15.783860 0.000050
-13.518413 15.550746 0.000050
-13.799855 15.326453 0.000050
-14.089754 15.109810 0.000050
-14.388561 14.900025 0.000050
-14.693843 14.693843 0.000050
-14.900025 14.388561 0.000050
-15.109810 14.089754 0.000050
-15.326453 13.799855 0.000050
-15.550746 13.518413 0.000050
-15.783860 13.244077 0.000050
-16.024334 12.976402 0.000050
-16.276174 12.716514 0.000050
-16.541586 12.465215 0.000050
-16.820300 12.220873 0.000050
-17.110938 11.980792 0.000050
-17.416903 11.748048 0.000050
-17.626438 11.447178 0.000050
-17.821892 11.136208 0.000050
-18.022794 10.829196 0.000050
-18.226829 10.523627 0.000050
-18.436536 10.219732 0.000050
-18.649046 9.915840 0.000050
-18.873008 9.616132 0.000050
-19.099627 9.315484 0.000050
-19.335615 9.016359 0.000050
-19.579084 8.717211 0.000050
-19.832209 8.418244 0.000050
-20.093647 8.118333 0.000050
-20.364389 7.817099 0.000050
-20.643241 7.513495 0.000050
-20.942278 7.211108 0.000050
-21.189017 6.884628 0.000050
-21.386549 6.538489 0.000050
-21.587763 6.190245 0.000050
-21.798314 5.840780 0.000050
-22.009720 5.487612 0.000050
-22.224053 5.130880 0.000050
-22.446814 4.771179 0.000050
-22.674312 4.407386 0.000050
-22.906404 4.039009 0.000050
-23.146661 3.666116 0.000050
-23.389761 3.287236 0.000050
-23.644577 2.903233 0.000050
-23.904481 2.512403 0.000050
-24.173938 2.114921 0.000050
-24.450336 1.709731 0.000050
-24.742216 1.296660 0.000050
-25.042242 0.874487 0.000050
-25.354967 0.442564 0.000050
-25.593809 -0.000000 0.000050
inf inf inf
-38.444194 -51.171996 0.003000
-39.399388 -51.067661 0.003000
-39.591782 -51.044403 0.003000
-40.739370 -50.837533 0.003000
-41.886958 -50.552637 0.003000
-43.034545 -50.181468 0.003000
-43.683498 -49.920073 0.003000
-44.182133 -49.694863 0.003000
-45.329721 -49.065563 0.003000
-45.778993 -48.772485 0.003000
-46.477309 -48.254969 0.003000
-47.202867 -47.624897 0.003000
-47.624897 -47.202867 0.003000
-48.254969 -46.477309 0.003000
-48.772485 -45.778993 0.003000
-49.065563 -45.329721 0.003000
-49.694863 -44.182133 0.003000
-49.920073 -43.683497 0.003000
-50.181468 -43.034545 0.003000
-50.552637 -41.886958 0.003000
-50.837532 -40.739370 0.003000
-51.044403 -39.591782 0.003000
-51.067661 -39.399385 0.003000
-51.171996 -38.444194 0.003000
-51.239573 -37.296606 0.003000
-51.254748 -36.149018 0.003000
-51.222862 -35.001430 0.003000
-51.148864 -33.853842 0.003000
-51.067661 -33.022642 0.003000
-51.034948 -32.706255 0.003000
-50.878938 -31.558667 0.003000
-50.691593 -30.411079 0.003000
-50.476834 -29.263491 0.003000
-50.238236 -28.115903 0.003000
-49.979045 -26.968315 0.003000
-49.920073 -26.727902 0.003000
-49.685852 -25.820727 0.003000
-49.372667 -24.673139 0.003000
-49.046542 -23.525552 0.003000
-48.772485 -22.595767 0.003000
-48.705043 -22.377964 0.003000
-48.334168 -21.230376 0.003000
-47.956628 -20.082788 0.003000
-47.624897 -19.091115 0.003000
-47.570222 -18.935200 0.003000
-47.155607 -17.787612 0.003000
-46.739131 -16.640024 0.003000
-46.477309 -15.927316 0.003000
-46.310223 -15.492436 0.003000
-45.862480 -14.344848 0.003000
-45.416232 -13.197261 0.003000
-45.329721 -12.978919 0.003000
-44.945592 -12.049673 0.003000
-44.471953 -10.902085 0.003000
-44.182133 -10.202773 0.003000
-43.988519 -9.754497 0.003000
-43.488297 -8.606909 0.003000
-43.034545 -7.558623 0.003000
-42.989803 -7.459321 0.003000
-42.463205 -6.311733 0.003000
-41.942413 -5.164145 0.003000
-41.886958 -5.044300 0.003000
-41.393278 -4.016558 0.003000
-40.846559 -2.868970 0.003000
-40.739370 -2.647773 0.003000
-40.273962 -1.721382 0.003000
-39.700489 -0.573794 0.003000
-39.591782 -0.360148 0.003000
-39.099801 0.573794 0.003000
-38.498601 1.721382 0.003000
-38.444194 1.822920 0.003000
-37.864738 2.868970 0.003000
-37.296606 3.900109 0.003000
-37.230280 4.016558 0.003000
-36.562451 5.164145 0.003000
-36.149018 5.873108 0.003000
-35.885008 6.311733 0.003000
-35.186686 7.459321 0.003000
-35.001430 7.758740 0.003000
-34.460632 8.606909 0.003000
-33.853842 9.555339 0.003000
-33.722571 9.754497 0.003000
-32.951559 10.902085 0.003000
-32.706255 11.262227 0.003000
-32.154604 12.049673 0.003000
-31.558667 12.893323 0.003000
-31.337939 13.197261 0.003000
-30.492505 14.344848 0.003000
-30.411079 14.452938 0.003000
-29.607420 15.492436 0.003000
-29.263491 15.931771 0.003000
-28.694784 16.640024 0.003000
-28.115903 17.350957 0.003000
-27.751443 17.787612 0.003000
-26.968315 18.711558 0.003000
-26.774146 18.935200 0.003000
-25.820727 20.015126 0.003000
-25.759586 20.082788 0.003000
-24.702280 21.230376 0.003000
-24.673139 21.261347 0.003000
-23.599929 22.377964 0.003000
-23.525552 22.453868 0.003000
-22.453868 23.525552 0.003000
-22.377964 23.599929 0.003000
-21.261347 24.673139 0.003000
-21.230376 24.702280 0.003000
-20.082788 25.759587 0.003000
-20.015126 25.820727 0.003000
-18.935200 26.774146 0.003000
-18.711558 26.968315 0.003000
-17.787612 27.751443 0.003000
-17.350958 28.115903 0.003000
-16.640024 28.694785 0.003000
-15.931772 29.263491 0.003000
-15.492436 29.607421 0.003000
-14.452939 30.411079 0.003000
-14.344848 30.492506 0.003000
-13.197261 31.337940 0.003000
-12.893324 31.558667 0.003000
-12.049673 32.154605 0.003000
-11.262228 32.706255 0.003000
-10.902085 32.951560 0.003000
-9.754497 33.722572 0.003000
-9.555341 33.853842 0.003000
-8.606909 34.460634 0.003000
-7.758741 35.001430 0.003000
-7.459321 35.186687 0.003000
-6.311733 35.885010 0.003000
-5.873110 36.149018 0.003000
-5.164145 36.562452 0.003000
-4.016558 37.230281 0.003000
-3.900111 37.296606 0.003000
-2.868970 37.864740 0.003000
-1.822922 38.444194 0.003000
-1.721382 38.498602 0.003000
-0.573794 39.099802 0.003000
0.360146 39.591782 0.003000
0.573794 39.700490 0.003000
1.721382 40.273963 0.003000
2.647771 40.739370 0.003000
2.868970 40.846560 0.003000
4.016558 41.393279 0.003000
5.044298 41.886958 0.003000
5.164145 41.942414 0.003000
6.311733 42.463206 0.003000
7.459321 42.989804 0.003000
7.558621 43.034545 0.003000
8.606909 43.488298 0.003000
9.754497 43.988519 0.003000
10.202772 44.182133 0.003000
10.902085 44.471954 0.003000
12.049673 44.945593 0.003000
12.978918 45.329721 0.003000
13.197261 45.416232 0.003000
14.344848 45.862480 0.003000
15.492436 46.310223 0.003000
15.927316 46.477309 0.003000
16.640024 46.739131 0.003000
17.787612 47.155607 0.003000
18.935200 47.570222 0.003000
19.091116 47.624897 0.003000
20.082788 47.956628 0.003000
21.230376 48.334168 0.003000
22.377964 48.705042 0.003000
22.595769 48.772485 0.003000
23.525552 49.046541 0.003000
24.673139 49.372666 0.003000
25.820727 49.685851 0.003000
26.727906 49.920073 0.003000
26.968315 49.979044 0.003000
28.115903 50.238235 0.003000
29.263491 50.476833 0.003000
30.411079 50.691592 0.003000
31.558667 50.878936 0.003000
32.706255 51.034946 0.003000
33.022658 51.067661 0.003000
33.853842 51.148862 0.003000
35.001430 51.222860 0.003000
36.149018 51.254746 0.003000
37.296606 51.239572 0.003000
38.444194 51.171994 0.003000
39.399367 51.067661 0.003000
39.591782 51.044401 0.003000
40.739370 50.837530 0.003000
41.886958 50.552635 0.003000
43.034545 50.181466 0.003000
43.683491 49.920073 0.003000
44.182133 49.694861 0.003000
45.329721 49.065560 0.003000
45.778989 48.772485 0.003000
46.477309 48.254966 0.003000
47.202863 47.624897 0.003000
47.624897 47.202863 0.003000
48.254966 46.477309 0.003000
48.772485 45.778989 0.003000
49.065560 45.329721 0.003000
49.694861 44.182133 0.003000
49.920073 43.683492 0.003000
50.181466 43.034545 0.003000
50.552635 41.886958 0.003000
50.837530 40.739370 0.003000
51.044401 39.591782 0.003000
51.067661 39.399371 0.003000
51.171994 38.444194 0.003000
51.239572 37.296606 0.003000
51.254747 36.149018 0.003000
51.222861 35.001430 0.003000
51.148863 33.853842 0.003000
51.067661 33.022650 0.003000
51.034947 32.706255 0.003000
50.878937 31.558667 0.003000
50.691592 30.411079 0.003000
50.476834 29.263491 0.003000
50.238236 28.115903 0.003000
49.979045 26.968315 0.003000
49.920073 26.727902 0.003000
49.685852 25.820727 0.003000
49.372667 24.673139 0.003000
49.046542 23.525552 0.003000
48.772485 22.595766 0.003000
48.705044 22.377964 0.003000
48.334169 21.230376 0.003000
47.956629 20.082788 0.003000
47.624897 19.091113 0.003000
47.570223 18.935200 0.003000
47.155608 17.787612 0.003000
46.739132 16.640024 0.003000
46.477309 15.927313 0.003000
46.310224 15.492436 0.003000
45.862481 14.344848 0.003000
45.416233 13.197261 0.003000
45.329721 12.978916 0.003000
44.945594 12.049673 0.003000
44.471955 10.902085 0.003000
44.182133 10.202770 0.003000
43.988520 9.754497 0.003000
43.488299 8.606909 0.003000
43.034545 7.558619 0.003000
42.989805 7.459321 0.003000
42.463207 6.311733 0.003000
41.942415 5.164145 0.003000
41.886958 5.044296 0.003000
41.393279 4.016558 0.003000
40.846561 2.868970 0.003000
40.739370 2.647770 0.003000
40.273964 1.721382 0.003000
39.700490 0.573794 0.003000
39.591782 0.360146 0.003000
39.099803 -0.573794 0.003000
38.498602 -1.721382 0.003000
38.444194 -1.822922 0.003000
37.864740 -2.868970 0.003000
37.296606 -3.900111 0.003000
37.230281 -4.016558 0.003000
36.562452 -5.164145 0.003000
36.149018 -5.873110 0.003000
35.885009 -6.311733 0.003000
35.186687 -7.459321 0.003000
35.001430 -7.758741 0.003000
34.460633 -8.606909 0.003000
33.853842 -9.555341 0.003000
33.722571 -9.754497 0.003000
32.951560 -10.902085 0.003000
32.706255 -11.262228 0.003000
32.154605 -12.049673 0.003000
31.558667 -12.893323 0.003000
31.337939 -13.197261 0.003000
30.492505 -14.344848 0.003000
30.411079 -14.452938 0.003000
29.607420 -15.492436 0.003000
29.263491 -15.931771 0.003000
28.694784 -16.640024 0.003000
28.115903 -17.350957 0.003000
27.751442 -17.787612 0.003000
26.968315 -18.711557 0.003000
26.774145 -18.935200 0.003000
25.820727 -20.015125 0.003000
25.759586 -20.082788 0.003000
24.702279 -21.230376 0.003000
24.673139 -21.261346 0.003000
23.599928 -22.377964 0.003000
23.525552 -22.453867 0.003000
22.453867 -23.525552 0.003000
22.377964 -23.599927 0.003000
21.261345 -24.673139 0.003000
21.230376 -24.702279 0.003000
20.082788 -25.759585 0.003000
20.015124 -25.820727 0.003000
18.935200 -26.774144 0.003000
18.711557 -26.968315 0.003000
17.787612 -27.751442 0.003000
17.350956 -28.115903 0.003000
16.640024 -28.694783 0.003000
15.931770 -29.263491 0.003000
15.492436 -29.607419 0.003000
14.452937 -30.411079 0.003000
14.344848 -30.492504 0.003000
13.197261 -31.337938 0.003000
12.893322 -31.558667 0.003000
12.049673 -32.154604 0.003000
11.262226 -32.706255 0.003000
10.902085 -32.951559 0.003000
9.754497 -33.722570 0.003000
9.555339 -33.853842 0.003000
8.606909 -34.460632 0.003000
7.758739 -35.001430 0.003000
7.459321 -35.186686 0.003000
6.311733 -35.885008 0.003000
5.873108 -36.149018 0.003000
5.164145 -36.562451 0.003000
4.016558 -37.230280 0.003000
3.900109 -37.296606 0.003000
2.868970 -37.864739 0.003000
1.822920 -38.444194 0.003000
1.721382 -38.498601 0.003000
0.573794 -39.099802 0.003000
-0.360148 -39.591782 0.003000
-0.573794 -39.700489 0.003000
-1.721382 -40.273963 0.003000
-2.647772 -40.739370 0.003000
-2.868970 -40.846560 0.003000
-4.016558 -41.393278 0.003000
-5.044298 -41.886958 0.003000
-5.164145 -41.942414 0.003000
-6.311733 -42.463206 0.003000
-7.459321 -42.989804 0.003000
-7.558621 -43.034545 0.003000
-8.606909 -43.488298 0.003000
-9.754497 -43.988520 0.003000
-10.202771 -44.182133 0.003000
-10.902085 -44.471954 0.003000
-12.049673 -44.945593 0.003000
-12.978916 -45.329721 0.003000
-13.197261 -45.416233 0.003000
-14.344848 -45.862481 0.003000
-15.492436 -46.310224 0.003000
-15.927313 -46.477309 0.003000
-16.640024 -46.739132 0.003000
-17.787612 -47.155608 0.003000
-18.935200 -47.570223 0.003000
-19.091112 -47.624897 0.003000
-20.082788 -47.956629 0.003000
-21.230376 -48.334169 0.003000
-22.377964 -48.705044 0.003000
-22.595763 -48.772485 0.003000
-23.525552 -49.046543 0.003000
-24.673139 -49.372668 0.003000
-25.820727 -49.685853 0.003000
-26.727898 -49.920073 0.003000
-26.968315 -49.979046 0.003000
-28.115903 -50.238237 0.003000
-29.263491 -50.476835 0.003000
-30.411079 -50.691594 0.003000
-31.558667 -50.878939 0.003000
-32.706255 -51.034948 0.003000
-33.022635 -51.067661 0.003000
-33.853842 -51.148864 0.003000
-35.001430 -51.222862 0.003000
-36.149018 -51.254748 0.003000
-37.296606 -51.239574 0.003000
-38.444194 -51.171996 0.003000
inf inf inf
-53.156284 -0.000000 0.010000
-53.672617 -0.936863 0.010000
-54.197095 -1.892648 0.010000
-54.720412 -2.867762 0.010000
-55.245803 -3.863134 0.010000
-55.771556 -4.879396 0.010000
-56.297972 -5.917200 0.010000
-56.824885 -6.977213 0.010000
-57.350510 -8.060154 0.010000
-57.872721 -9.166140 0.010000
-58.390506 -10.295702 0.010000
-58.904291 -11.450150 0.010000
-59.410935 -12.627929 0.010000
-59.911130 -13.831394 0.010000
-60.406161 -15.060778 0.010000
-60.891537 -16.316099 0.010000
-61.371158 -17.598000 0.010000
-61.836225 -18.904997 0.010000
-62.287371 -20.238046 0.010000
-62.726651 -21.598631 0.010000
-63.144488 -22.982633 0.010000
-63.544051 -24.392026 0.010000
-63.920868 -25.825313 0.010000
-64.271881 -27.281534 0.010000
-64.593971 -28.759472 0.010000
-64.885216 -30.256867 0.010000
-65.140396 -31.771317 0.010000
-65.364112 -33.304721 0.010000
-65.545635 -34.851373 0.010000
-65.684152 -36.409615 0.010000
-65.773619 -37.974370 0.010000
-65.806723 -39.541056 0.010000
-65.786069 -41.108137 0.010000
-65.700505 -42.666006 0.010000
-65.556198 -44.217937 0.010000
-65.346400 -45.756240 0.010000
-65.072812 -47.277937 0.010000
-64.719186 -48.769478 0.010000
-64.299122 -50.236338 0.010000
-63.806271 -51.669035 0.010000
-63.239674 -53.064337 0.010000
-62.599052 -54.416545 0.010000
-61.882736 -55.719973 0.010000
-61.088394 -56.965881 0.010000
-60.209140 -58.143096 0.010000
-59.256232 -59.256232 0.010000
-58.143096 -60.209140 0.010000
-56.965881 -61.088394 0.010000
-55.719973 -61.882736 0.010000
-54.416545 -62.599052 0.010000
-53.064337 -63.239674 0.010000
-51.669035 -63.806271 0.010000
-50.236338 -64.299122 0.010000
-48.769478 -64.719186 0.010000
-47.277937 -65.072812 0.010000
-45.756240 -65.346400 0.010000
-44.217937 -65.556198 0.010000
-42.666006 -65.700505 0.010000
-41.108137 -65.786069 0.010000
-39.541056 -65.806723 0.010000
-37.974370 -65.773619 0.010000
-36.409615 -65.684152 0.010000
-34.851373 -65.545635 0.010000
-33.304721 -65.364112 0.010000
-31.771317 -65.140396 0.010000
-30.256867 -64.885216 0.010000
-28.759472 -64.593971 0.010000
-27.281534 -64.271881 0.010000
-25.825313 -63.920868 0.010000
-24.392026 -63.544051 0.010000
-22.982633 -63.144488 0.010000
-21.598631 -62.726651 0.010000
-20.238046 -62.287371 0.010000
-18.904997 -61.836225 0.010000
-17.598000 -61.371158 0.010000
-16.316099 -60.891537 0.010000
-15.060778 -60.406161 0.010000
-13.831394 -59.911130 0.010000
-12.627929 -59.410935 0.010000
-11.450150 -58.904291 0.010000
-10.295702 -58.390506 0.010000
-9.166140 -57.872721 0.010000
-8.060154 -57.350510 0.010000
-6.977213 -56.824885 0.010000
-5.917200 -56.297972 0.010000
-4.879396 -55.771556 0.010000
-3.863134 -55.245803 0.010000
-2.867762 -54.720412 0.010000
-1.892648 -54.197095 0.010000
-0.936863 -53.672617 0.010000
-0.000000 -53.156284 0.010000
0.918640 -52.629091 0.010000
1.819535 -52.105018 0.010000
2.703426 -51.583716 0.010000
3.570783 -51.064677 0.010000
4.422369 -50.547913 0.010000
5.258602 -50.031734 0.010000
6.080040 -49.518057 0.010000
6.887755 -49.008965 0.010000
7.680901 -48.495148 0.010000
8.460931 -47.984273 0.010000
9.228445 -47.476364 0.010000
9.983587 -46.968830 0.010000
10.727401 -46.465350 0.010000
11.460473 -45.964522 0.010000
12.182334 -45.465107 0.010000
12.893399 -44.963165 0.010000
13.594234 -44.462984 0.010000
14.285251 -43.966238 0.010000
14.967958 -43.470232 0.010000
15.641617 -42.975571 0.010000
16.308189 -42.485525 0.010000
16.966970 -41.995016 0.010000
17.615759 -41.500168 0.010000
18.258127 -41.008971 0.010000
18.892698 -40.516022 0.010000
19.522038 -40.025638 0.010000
20.143955 -39.535250 0.010000
20.761741 -39.047404 0.010000
21.373476 -38.559636 0.010000
21.977104 -38.065901 0.010000
22.577132 -37.574530 0.010000
23.173707 -37.085356 0.010000
23.764068 -36.593510 0.010000
24.352941 -36.105013 0.010000
24.937705 -35.613615 0.010000
25.518002 -35.122156 0.010000
26.092879 -34.626684 0.010000
26.666865 -34.132157 0.010000
27.238053 -33.636029 0.010000
27.808150 -33.140285 0.010000
28.377659 -32.644111 0.010000
28.941240 -32.141963 0.010000
29.502563 -31.637741 0.010000
30.062496 -31.131014 0.010000
30.623420 -30.623420 0.010000
31.131014 -30.062496 0.010000
31.637741 -29.502563 0.010000
32.141963 -28.941240 0.010000
32.644111 -28.377659 0.010000
33.140285 -27.808150 0.010000
33.636029 -27.238053 0.010000
34.132157 -26.666865 0.010000
34.626684 -26.092879 0.010000
35.122156 -25.518002 0.010000
35.613615 -24.937705 0.010000
36.105013 -24.352941 0.010000
36.593510 -23.764068 0.010000
37.085356 -23.173707 0.010000
37.574530 -22.577132 0.010000
38.065901 -21.977104 0.010000
38.559636 -21.373476 0.010000
39.047404 -20.761741 0.010000
39.535250 -20.143955 0.010000
40.025638 -19.522038 0.010000
40.516022 -18.892698 0.010000
41.008971 -18.258127 0.010000
41.500168 -17.615759 0.010000
41.995016 -16.966970 0.010000
42.485525 -16.308189 0.010000
42.975571 -15.641617 0.010000
43.470232 -14.967958 0.010000
43.966238 -14.285251 0.010000
44.462984 -13.594234 0.010000
44.963165 -12.893399 0.010000
45.465107 -12.182334 0.010000
45.964522 -11.460473 0.010000
46.465350 -10.727401 0.010000
46.968830 -9.983587 0.010000
47.476364 -9.228445 0.010000
47.984273 -8.460931 0.010000
48.495148 -7.680901 0.010000
49.008965 -6.887755 0.010000
49.518057 -6.080040 0.010000
50.031734 -5.258602 0.010000
50.547913 -4.422369 0.010000
51.064677 -3.570783 0.010000
51.583716 -2.703426 0.010000
52.105018 -1.819535 0.010000
52.629091 -0.918640 0.010000
53.156284 0.000000 0.010000
53.672617 0.936863 0.010000
54.197095 1.892648 0.010000
54.720412 2.867762 0.010000
55.245803 3.863134 0.010000
55.771556 4.879396 0.010000
56.297972 5.917200 0.010000
56.824885 6.977213 0.010000
57.350510 8.060154 0.010000
57.872721 9.166140 0.010000
58.390506 10.295702 0.010000
58.904291 11.450150 0.010000
59.410935 12.627929 0.010000
59.911130 13.831394 0.010000
60.406161 15.060778 0.010000
60.891537 16.316099 0.010000
61.371158 17.598000 0.010000
61.836225 18.904997 0.010000
62.287371 20.238046 0.010000
62.726651 21.598631 0.010000
63.144488 22.982633 0.010000
63.544051 24.392026 0.010000
63.920868 25.825313 0.010000
64.271881 27.281534 0.010000
64.593971 28.759472 0.010000
64.885216 30.256867 0.010000
65.140396 31.771317 0.010000
65.364112 33.304721 0.010000
65.545635 34.851373 0.010000
65.684152 36.409615 0.010000
65.773619 37.974370 0.010000
65.806723 39.541056 0.010000
65.786069 41.108137 0.010000
65.700505 42.666006 0.010000
65.556198 44.217937 0.010000
65.346400 45.756240 0.010000
65.072812 47.277937 0.010000
64.719186 48.769478 0.010000
64.299122 50.236338 0.010000
63.806271 51.669035 0.010000
63.239674 53.064337 0.010000
62.599052 54.416545 0.010000
61.882736 55.719973 0.010000
61.088394 56.965881 0.010000
60.209140 58.143096 0.010000
59.256232 59.256232 0.010000
58.143096 60.209140 0.010000
56.965881 61.088394 0.010000
55.719973 61.882736 0.010000
54.416545 62.599052 0.010000
53.064337 63.239674 0.010000
51.669035 63.806271 0.010000
50.236338 64.299122 0.010000
48.769478 64.719186 0.010000
47.277937 65.072812 0.010000
45.756240 65.346400 0.010000
44.217937 65.556198 0.010000
42.666006 65.700505 0.010000
41.108137 65.786069 0.010000
39.541056 65.806723 0.010000
37.974370 65.773619 0.010000
36.409615 65.684152 0.010000
34.851373 65.545635 0.010000
33.304721 65.364112 0.010000
31.771317 65.140396 0.010000
30.256867 64.885216 0.010000
28.759472 64.593971 0.010000
27.281534 64.271881 0.010000
25.825313 63.920868 0.010000
24.392026 63.544051 0.010000
22.982633 63.144488 0.010000
21.598631 62.726651 0.010000
20.238046 62.287371 0.010000
18.904997 61.836225 0.010000
17.598000 61.371158 0.010000
16.316099 60.891537 0.010000
15.060778 60.406161 0.010000
13.831394 59.911130 0.010000
12.627929 59.410935 0.010000
11.450150 58.904291 0.010000
10.295702 58.390506 0.010000
9.166140 57.872721 0.010000
8.060154 57.350510 0.010000
6.977213 56.824885 0.010000
5.917200 56.297972 0.010000
4.879396 55.771556 0.010000
3.863134 55.245803 0.010000
2.867762 54.720412 0.010000
1.892648 54.197095 0.010000
0.936863 53.672617 0.010000
0.000000 53.156284 0.010000
-0.918640 52.629091 0.010000
-1.819535 52.105018 0.010000
-2.703426 51.583716 0.010000
-3.570783 51.064677 0.010000
-4.422369 50.547913 0.010000
-5.258602 50.031734 0.010000
-6.080040 49.518057 0.010000
-6.887755 49.008965 0.010000
-7.680901 48.495148 0.010000
-8.460931 47.984273 0.010000
-9.228445 47.476364 0.010000
-9.983587 46.968830 0.010000
-10.727401 46.465350 0.010000
-11.460473 45.964522 0.010000
-12.182334 45.465107 0.010000
-12.893399 44.963165 0.010000
-13.594234 44.462984 0.010000
-14.285251 43.966238 0.010000
-14.967958 43.470232 0.010000
-15.641617 42.975571 0.010000
-16.308189 42.485525 0.010000
-16.966970 41.995016 0.010000
-17.615759 41.500168 0.010000
-18.258127 41.008971 0.010000
-18.892698 40.516022 0.010000
-19.522038 40.025638 0.010000
-20.143955 39.535250 0.010000
-20.761741 39.047404 0.010000
-21.373476 38.559636 0.010000
-21.977104 38.065901 0.010000
-22.577132 37.574530 0.010000
-23.173707 37.085356 0.010000
-23.764068 36.593510 0.010000
-24.352941 36.105013 0.010000
-24.937705 35.613615 0.010000
-25.518002 35.122156 0.010000
-26.092879 34.626684 0.010000
-26.666865 34.132157 0.010000
-27.238053 33.636029 0.010000
-27.808150 33.140285 0.010000
-28.377659 32.644111 0.010000
-28.941240 32.141963 0.010000
-29.502563 31.637741 0.010000
-30.062496 31.131014 0.010000
-30.623420 30.623420 0.010000
-31.131014 30.062496 0.010000
-31.637741 29.502563 0.010000
-32.141963 28.941240 0.010000
-32.644111 28.377659 0.010000
-33.140285 27.808150 0.010000
-33.636029 27.238053 0.010000
-34.132157 26.666865 0.010000
-34.626684 26.092879 0.010000
-35.122156 25.518002 0.010000
-35.613615 24.937705 0.010000
-36.105013 24.352941 0.010000
-36.593510 23.764068 0.010000
-37.085356 23.173707 0.010000
-37.574530 22.577132 0.010000
-38.065901 21.977104 0.010000
-38.559636 21.373476 0.010000
-39.047404 20.761741 0.010000
-39.535250 20.143955 0.010000
-40.025638 19.522038 0.010000
-40.516022 18.892698 0.010000
-41.008971 18.258127 0.010000
-41.500168 17.615759 0.010000
-41.995016 16.966970 0.010000
-42.485525 16.308189 0.010000
-42.975571 15.641617 0.010000
-43.470232 14.967958 0.010000
-43.966238 14.285251 0.010000
-44.462984 13.594234 0.010000
-44.963165 12.893399 0.010000
-45.465107 12.182334 0.010000
-45.964522 11.460473 0.010000
-46.465350 10.727401 0.010000
-46.968830 9.983587 0.010000
-47.476364 9.228445 0.010000
-47.984273 8.460931 0.010000
-48.495148 7.680901 0.010000
-49.008965 6.887755 0.010000
-49.518057 6.080040 0.010000
-50.031734 5.258602 0.010000
-50.547913 4.422369 0.010000
-51.064677 3.570783 0.010000
-51.583716 2.703426 0.010000
-52.105018 1.819535 0.010000
-52.629091 0.918640 0.010000
-53.156284 -0.000000 0.010000
inf inf inf
-65.905822 -0.000000 0.020000
-66.543222 -1.161499 0.020000
-67.179185 -2.345947 0.020000
-67.812230 -3.553885 0.020000
-68.442269 -4.785989 0.020000
-69.073956 -6.043216 0.020000
-69.701461 -7.325958 0.020000
-70.329215 -8.635368 0.020000
-70.954427 -9.971984 0.020000
-71.574812 -11.336376 0.020000
-72.187028 -12.728799 0.020000
-72.790734 -14.149165 0.020000
-73.383112 -15.598073 0.020000
-73.966377 -17.076581 0.020000
-74.539915 -18.584722 0.020000
-75.098041 -20.122283 0.020000
-75.640804 -21.689879 0.020000
-76.163084 -23.285176 0.020000
-76.664700 -24.910031 0.020000
-77.150400 -26.564849 0.020000
-77.602414 -28.245060 0.020000
-78.024167 -29.950696 0.020000
-78.412396 -31.680490 0.020000
-78.765996 -33.434585 0.020000
-79.076864 -35.207677 0.020000
-79.347220 -37.000419 0.020000
-79.570339 -38.809432 0.020000
-79.734241 -40.626562 0.020000
-79.846009 -42.454754 0.020000
-79.892493 -44.285037 0.020000
-79.875787 -46.116632 0.020000
-79.794157 -47.945307 0.020000
-79.636767 -49.762448 0.020000
-79.402486 -51.564673 0.020000
-79.097486 -53.351883 0.020000
-78.711900 -55.114157 0.020000
-78.250639 -56.852268 0.020000
-77.708062 -58.557841 0.020000
-77.093411 -60.232199 0.020000
-76.402266 -61.869389 0.020000
-75.632645 -63.463557 0.020000
-74.790512 -65.014098 0.020000
-73.865974 -66.509576 0.020000
-72.852434 -67.935787 0.020000
-71.769118 -69.306978 0.020000
-70.608092 -70.608092 0.020000
-69.306978 -71.769118 0.020000
-67.935787 -72.852434 0.020000
-66.509576 -73.865974 0.020000
-65.014098 -74.790512 0.020000
-63.463557 -75.632645 0.020000
-61.869389 -76.402266 0.020000
-60.232199 -77.093411 0.020000
-58.557841 -77.708062 0.020000
-56.852268 -78.250639 0.020000
-55.114157 -78.711900 0.020000
-53.351883 -79.097486 0.020000
-51.564673 -79.402486 0.020000
-49.762448 -79.636767 0.020000
-47.945307 -79.794157 0.020000
-46.116632 -79.875787 0.020000
-44.285037 -79.892493 0.020000
-42.454754 -79.846009 0.020000
-40.626562 -79.734241 0.020000
-38.809432 -79.570339 0.020000
-37.000419 -79.347220 0.020000
-35.207677 -79.076864 0.020000
-33.434585 -78.765996 0.020000
-31.680490 -78.412396 0.020000
-29.950696 -78.024167 0.020000
-28.245060 -77.602414 0.020000
-26.564849 -77.150400 0.020000
-24.910031 -76.664700 0.020000
-23.285176 -76.163084 0.020000
-21.689879 -75.640804 0.020000
-20.122283 -75.098041 0.020000
-18.584722 -74.539915 0.020000
-17.076581 -73.966377 0.020000
-15.598073 -73.383112 0.020000
-14.149165 -72.790734 0.020000
-12.728799 -72.187028 0.020000
-11.336376 -71.574812 0.020000
-9.971984 -70.954427 0.020000
-8.635368 -70.329215 0.020000
-7.325958 -69.701461 0.020000
-6.043216 -69.073956 0.020000
-4.785989 -68.442269 0.020000
-3.553885 -67.812230 0.020000
-2.345947 -67.179185 0.020000
-1.161499 -66.543222 0.020000
-0.000000 -65.905822 0.020000
1.139295 -65.270574 0.020000
2.257154 -64.636610 0.020000
3.354363 -64.004687 0.020000
4.431618 -63.375732 0.020000
5.489599 -62.745756 0.020000
6.528615 -62.115662 0.020000
7.549845 -61.488500 0.020000
8.553635 -60.862176 0.020000
9.541173 -60.240448 0.020000
10.513274 -59.622032 0.020000
11.469831 -59.006574 0.020000
12.411021 -58.387976 0.020000
13.338278 -57.773239 0.020000
14.251385 -57.159666 0.020000
15.152668 -56.549009 0.020000
16.040886 -55.940640 0.020000
16.916818 -55.333098 0.020000
17.782537 -54.728117 0.020000
18.636392 -54.124721 0.020000
19.480759 -53.523195 0.020000
20.314739 -52.921541 0.020000
21.140364 -52.324910 0.020000
21.955908 -51.725340 0.020000
22.762293 -51.124585 0.020000
23.560082 -50.525254 0.020000
24.351671 -49.928164 0.020000
25.135578 -49.332000 0.020000
25.914159 -48.736753 0.020000
26.682682 -48.136508 0.020000
27.445393 -47.535889 0.020000
28.202817 -46.937824 0.020000
28.955985 -46.339347 0.020000
29.704089 -45.739944 0.020000
30.446838 -45.138897 0.020000
31.183279 -44.534933 0.020000
31.916371 -43.928757 0.020000
32.647914 -43.325425 0.020000
33.376045 -42.719344 0.020000
34.100194 -42.110775 0.020000
34.820514 -41.497503 0.020000
35.539694 -40.883341 0.020000
36.259106 -40.270112 0.020000
36.979810 -39.656480 0.020000
37.694783 -39.034194 0.020000
38.408380 -38.408380 0.020000
39.034194 -37.694783 0.020000
39.656480 -36.979810 0.020000
40.270112 -36.259106 0.020000
40.883341 -35.539694 0.020000
41.497503 -34.820514 0.020000
42.110775 -34.100194 0.020000
42.719344 -33.376045 0.020000
43.325425 -32.647914 0.020000
43.928757 -31.916371 0.020000
44.534933 -31.183279 0.020000
45.138897 -30.446838 0.020000
45.739944 -29.704089 0.020000
46.339347 -28.955985 0.020000
46.937824 -28.202817 0.020000
47.535889 -27.445393 0.020000
48.136508 -26.682682 0.020000
48.736753 -25.914159 0.020000
49.332000 -25.135578 0.020000
49.928164 -24.351671 0.020000
50.525254 -23.560082 0.020000
51.124585 -22.762293 0.020000
51.725340 -21.955908 0.020000
52.324910 -21.140364 0.020000
52.921541 -20.314739 0.020000
53.523195 -19.480759 0.020000
54.124721 -18.636392 0.020000
54.728117 -17.782537 0.020000
55.333098 -16.916818 0.020000
55.940640 -16.040886 0.020000
56.549009 -15.152668 0.020000
57.159666 -14.251385 0.020000
57.773239 -13.338278 0.020000
58.387976 -12.411021 0.020000
59.006574 -11.469831 0.020000
59.622032 -10.513274 0.020000
60.240448 -9.541173 0.020000
60.862176 -8.553635 0.020000
61.488500 -7.549845 0.020000
62.115662 -6.528615 0.020000
62.745756 -5.489599 0.020000
63.375732 -4.431618 0.020000
64.004687 -3.354363 0.020000
64.636610 -2.257154 0.020000
65.270574 -1.139295 0.020000
65.905822 0.000000 0.020000
66.543222 1.161499 0.020000
67.179185 2.345947 0.020000
67.812230 3.553885 0.020000
68.442269 4.785989 0.020000
69.073956 6.043216 0.020000
69.701461 7.325958 0.020000
70.329215 8.635368 0.020000
70.954427 9.971984 0.020000
71.574812 11.336376 0.020000
72.187028 12.728799 0.020000
72.790734 14.149165 0.020000
73.383112 15.598073 0.020000
73.966377 17.076581 0.020000
74.539915 18.584722 0.020000
75.098041 20.122283 0.020000
75.640804 21.689879 0.020000
76.163084 23.285176 0.020000
76.664700 24.910031 0.020000
77.150400 26.564849 0.020000
77.602414 28.245060 0.020000
78.024167 29.950696 0.020000
78.412396 31.680490 0.020000
78.765996 33.434585 0.020000
79.076864 35.207677 0.020000
79.347220 37.000419 0.020000
79.570339 38.809432 0.020000
79.734241 40.626562 0.020000
79.846009 42.454754 0.020000
79.892493 44.285037 0.020000
79.875787 46.116632 0.020000
79.794157 47.945307 0.020000
79.636767 49.762448 0.020000
79.402486 51.564673 0.020000
79.097486 53.351883 0.020000
78.711900 55.114157 0.020000
78.250639 56.852268 0.020000
77.708062 58.557841 0.020000
77.093411 60.232199 0.020000
76.402266 61.869389 0.020000
75.632645 63.463557 0.020000
74.790512 65.014098 0.020000
73.865974 66.509576 0.020000
72.852434 67.935787 0.020000
71.769118 69.306978 0.020000
70.608092 70.608092 0.020000
69.306978 71.769118 0.020000
67.935787 72.852434 0.020000
66.509576 73.865974 0.020000
65.014098 74.790512 0.020000
63.463557 75.632645 0.020000
61.869389 76.402266 0.020000
60.232199 77.093411 0.020000
58.557841 77.708062 0.020000
56.852268 78.250639 0.020000
55.114157 78.711900 0.020000
53.351883 79.097486 0.020000
51.564673 79.402486 0.020000
49.762448 79.636767 0.020000
47.945307 79.794157 0.020000
46.116632 79.875787 0.020000
44.285037 79.892493 0.020000
42.454754 79.846009 0.020000
40.626562 79.734241 0.020000
38.809432 79.570339 0.020000
37.000419 79.347220 0.020000
35.207677 79.076864 0.020000
33.434585 78.765996 0.020000
31.680490 78.412396 0.020000
29.950696 78.024167 0.020000
28.245060 77.602414 0.020000
26.564849 77.150400 0.020000
24.910031 76.664700 0.020000
23.285176 76.163084 0.020000
21.689879 75.640804 0.020000
20.122283 75.098041 0.020000
18.584722 74.539915 0.020000
17.076581 73.966377 0.020000
15.598073 73.383112 0.020000
14.149165 72.790734 0.020000
12.728799 72.187028 0.020000
11.336376 71.574812 0.020000
9.971984 70.954427 0.020000
8.635368 70.329215 0.020000
7.325958 69.701461 0.020000
6.043216 69.073956 0.020000
4.785989 68.442269 0.020000
3.553885 67.812230 0.020000
2.345947 67.179185 0.020000
1.161499 66.543222 0.020000
0.000000 65.905822 0.020000
-1.139295 65.270574 0.020000
-2.257154 64.636610 0.020000
-3.354363 64.004687 0.020000
-4.431618 63.375732 0.020000
-5.489599 62.745756 0.020000
-6.528615 62.115662 0.020000
-7.549845 61.488500 0.020000
-8.553635 60.862176 0.020000
-9.541173 60.240448 0.020000
-10.513274 59.622032 0.020000
-11.469831 59.006574 0.020000
-12.411021 58.387976 0.020000
-13.338278 57.773239 0.020000
-14.251385 57.159666 0.020000
-15.152668 56.549009 0.020000
-16.040886 55.940640 0.020000
-16.916818 55.333098 0.020000
-17.782537 54.728117 0.020000
-18.636392 54.124721 0.020000
-19.480759 53.523195 0.020000
-20.314739 52.921541 0.020000
-21.140364 52.324910 0.020000
-21.955908 51.725340 0.020000
-22.762293 51.124585 0.020000
-23.560082 50.525254 0.020000
-24.351671 49.928164 0.020000
-25.135578 49.332000 0.020000
-25.914159 48.736753 0.020000
-26.682682 48.136508 0.020000
-27.445393 47.535889 0.020000
-28.202817 46.937824 0.020000
-28.955985 46.339347 0.020000
-29.704089 45.739944 0.020000
-30.446838 45.138897 0.020000
-31.183279 44.534933 0.020000
-31.916371 43.928757 0.020000
-32.647914 43.325425 0.020000
-33.376045 42.719344 0.020000
-34.100194 42.110775 0.020000
-34.820514 41.497503 0.020000
-35.539694 40.883341 0.020000
-36.259106 40.270112 0.020000
-36.979810 39.656480 0.020000
-37.694783 39.034194 0.020000
-38.408380 38.408380 0.020000
-39.034194 37.694783 0.020000
-39.656480 36.979810 0.020000
-40.270112 36.259106 0.020000
-40.883341 35.539694 0.020000
-41.497503 34.820514 0.020000
-42.110775 34.100194 0.020000
-42.719344 33.376045 0.020000
-43.325425 32.647914 0.020000
-43.928757 31.916371 0.020000
-44.534933 31.183279 0.020000
-45.138897 30.446838 0.020000
-45.739944 29.704089 0.020000
-46.339347 28.955985 0.020000
-46.937824 28.202817 0.020000
-47.535889 27.445393 0.020000
-48.136508 26.682682 0.020000
-48.736753 25.914159 0.020000
-49.332000 25.135578 0.020000
-49.928164 24.351671 0.020000
-50.525254 23.560082 0.020000
-51.124585 22.762293 0.020000
-51.725340 21.955908 0.020000
-52.324910 21.140364 0.020000
-52.921541 20.314739 0.020000
-53.523195 19.480759 0.020000
-54.124721 18.636392 0.020000
-54.728117 17.782537 0.020000
-55.333098 16.916818 0.020000
-55.940640 16.040886 0.020000
-56.549009 15.152668 0.020000
-57.159666 14.251385 0.020000
-57.773239 13.338278 0.020000
-58.387976 12.411021 0.020000
-59.006574 11.469831 0.020000
-59.622032 10.513274 0.020000
-60.240448 9.541173 0.020000
-60.862176 8.553635 0.020000
-61.488500 7.549845 0.020000
-62.115662 6.528615 0.020000
-62.745756 5.489599 0.020000
-63.375732 4.431618 0.020000
-64.004687 3.354363 0.020000
-64.636610 2.257154 0.020000
-65.270574 1.139295 0.020000
-65.905822 -0.000000 0.020000
inf inf inf
-77.124544 -0.000000 0.030000
-77.847795 -1.358799 0.030000
-78.572048 -2.743778 0.030000
-79.295101 -4.155694 0.030000
-80.018834 -5.595456 0.030000
-80.738956 -7.063731 0.030000
-81.453438 -8.561061 0.030000
-82.160843 -10.087804 0.030000
-82.859587 -11.645184 0.030000
-83.551846 -13.233520 0.030000
-84.233489 -14.852307 0.030000
-84.906375 -16.503846 0.030000
-85.567700 -18.187928 0.030000
-86.211812 -19.903701 0.030000
-86.840377 -21.651786 0.030000
-87.444181 -23.431196 0.030000
-88.028124 -25.241797 0.030000
-88.585878 -27.083522 0.030000
-89.119927 -28.956868 0.030000
-89.619583 -30.858494 0.030000
-90.084256 -32.788078 0.030000
-90.513339 -34.744529 0.030000
-90.895645 -36.723985 0.030000
-91.232100 -38.725807 0.030000
-91.518822 -40.747000 0.030000
-91.745312 -42.781686 0.030000
-91.908795 -44.826921 0.030000
-92.002324 -46.877585 0.030000
-92.023385 -48.930068 0.030000
-91.970395 -50.979650 0.030000
-91.837627 -53.022261 0.030000
-91.616230 -55.048118 0.030000
-91.321973 -57.064260 0.030000
-90.943615 -59.059468 0.030000
-90.481016 -61.030283 0.030000
-89.929061 -62.969138 0.030000
-89.296510 -64.878098 0.030000
-88.580948 -66.750872 0.030000
-87.781808 -68.582260 0.030000
-86.900818 -70.371274 0.030000
-85.937891 -72.110453 0.030000
-84.899388 -73.801978 0.030000
-83.789145 -75.444680 0.030000
-82.591633 -77.017831 0.030000
-81.315460 -78.525603 0.030000
-79.972793 -79.972793 0.030000
-78.525603 -81.315460 0.030000
-77.017831 -82.591633 0.030000
-75.444680 -83.789145 0.030000
-73.801978 -84.899388 0.030000
-72.110453 -85.937891 0.030000
-70.371274 -86.900818 0.030000
-68.582260 -87.781808 0.030000
-66.750872 -88.580948 0.030000
-64.878098 -89.296510 0.030000
-62.969138 -89.929061 0.030000
-61.030283 -90.481016 0.030000
-59.059468 -90.943615 0.030000
-57.064260 -91.321973 0.030000
-55.048118 -91.616230 0.030000
-53.022261 -91.837627 0.030000
-50.979650 -91.970395 0.030000
-48.930068 -92.023385 0.030000
-46.877585 -92.002324 0.030000
-44.826921 -91.908795 0.030000
-42.781686 -91.745312 0.030000
-40.747000 -91.518822 0.030000
-38.725807 -91.232100 0.030000
-36.723985 -90.895645 0.030000
-34.744529 -90.513339 0.030000
-32.788078 -90.084256 0.030000
-30.858494 -89.619583 0.030000
-28.956868 -89.119927 0.030000
-27.083522 -88.585878 0.030000
-25.241797 -88.028124 0.030000
-23.431196 -87.444181 0.030000
-21.651786 -86.840377 0.030000
-19.903701 -86.211812 0.030000
-18.187928 -85.567700 0.030000
-16.503846 -84.906375 0.030000
-14.852307 -84.233489 0.030000
-13.233520 -83.551846 0.030000
-11.645184 -82.859587 0.030000
-10.087804 -82.160843 0.030000
-8.561061 -81.453438 0.030000
-7.063731 -80.738956 0.030000
-5.595456 -80.018834 0.030000
-4.155694 -79.295101 0.030000
-2.743778 -78.572048 0.030000
-1.358799 -77.847795 0.030000
-0.000000 -77.124544 0.030000
1.333457 -76.391804 0.030000
2.642263 -75.664141 0.030000
3.927243 -74.935810 0.030000
5.189268 -74.210773 0.030000
6.429380 -73.488176 0.030000
7.647868 -72.764996 0.030000
8.845463 -72.040363 0.030000
10.023075 -71.317712 0.030000
11.181379 -70.596436 0.030000
12.321455 -69.879062 0.030000
13.443889 -69.164389 0.030000
14.549173 -68.448465 0.030000
15.637646 -67.734823 0.030000
16.710760 -67.023420 0.030000
17.769065 -66.314771 0.030000
18.813524 -65.609149 0.030000
19.843391 -64.905128 0.030000
20.859438 -64.199290 0.030000
21.863675 -63.496941 0.030000
22.856100 -62.797338 0.030000
23.838295 -62.101092 0.030000
24.809323 -61.406118 0.030000
25.768832 -60.706710 0.030000
26.718726 -60.012163 0.030000
27.660703 -59.318771 0.030000
28.594829 -58.627649 0.030000
29.520892 -57.937511 0.030000
30.436826 -57.242506 0.030000
31.344323 -56.546474 0.030000
32.247817 -55.855308 0.030000
33.144641 -55.162113 0.030000
34.035387 -54.467732 0.030000
34.919266 -53.770111 0.030000
35.798893 -53.074071 0.030000
36.675692 -52.378274 0.030000
37.547191 -51.679270 0.030000
38.413851 -50.976506 0.030000
39.276114 -50.270584 0.030000
40.135738 -49.563649 0.030000
40.993938 -48.854848 0.030000
41.850088 -48.143179 0.030000
42.701067 -47.424553 0.030000
43.552197 -46.704039 0.030000
44.404808 -45.983175 0.030000
45.256377 -45.256377 0.030000
45.983175 -44.404808 0.030000
46.704039 -43.552197 0.030000
47.424553 -42.701067 0.030000
48.143179 -41.850088 0.030000
48.854848 -40.993938 0.030000
49.563649 -40.135738 0.030000
50.270584 -39.276114 0.030000
50.976506 -38.413851 0.030000
51.679270 -37.547191 0.030000
52.378274 -36.675692 0.030000
53.074071 -35.798893 0.030000
53.770111 -34.919266 0.030000
54.467732 -34.035387 0.030000
55.162113 -33.144641 0.030000
55.855308 -32.247817 0.030000
56.546474 -31.344323 0.030000
57.242506 -30.436826 0.030000
57.937511 -29.520892 0.030000
58.627649 -28.594829 0.030000
59.318771 -27.660703 0.030000
60.012163 -26.718726 0.030000
60.706710 -25.768832 0.030000
61.406118 -24.809323 0.030000
62.101092 -23.838295 0.030000
62.797338 -22.856100 0.030000
63.496941 -21.863675 0.030000
64.199290 -20.859438 0.030000
64.905128 -19.843391 0.030000
65.609149 -18.813524 0.030000
66.314771 -17.769065 0.030000
67.023420 -16.710760 0.030000
67.734823 -15.637646 0.030000
68.448465 -14.549173 0.030000
69.164389 -13.443889 0.030000
69.879062 -12.321455 0.030000
70.596436 -11.181379 0.030000
71.317712 -10.023075 0.030000
72.040363 -8.845463 0.030000
72.764996 -7.647868 0.030000
73.488176 -6.429380 0.030000
74.210773 -5.189268 0.030000
74.935810 -3.927243 0.030000
75.664141 -2.642263 0.030000
76.391804 -1.333457 0.030000
77.124544 0.000000 0.030000
77.847795 1.358799 0.030000
78.572048 2.743778 0.030000
79.295101 4.155694 0.030000
80.018834 5.595456 0.030000
80.738956 7.063731 0.030000
81.453438 8.561061 0.030000
82.160843 10.087804 0.030000
82.859587 11.645184 0.030000
83.551846 13.233520 0.030000
84.233489 14.852307 0.030000
84.906375 16.503846 0.030000
85.567700 18.187928 0.030000
86.211812 19.903701 0.030000
86.840377 21.651786 0.030000
87.444181 23.431196 0.030000
88.028124 25.241797 0.030000
88.585878 27.083522 0.030000
89.119927 28.956868 0.030000
89.619583 30.858494 0.030000
90.084256 32.788078 0.030000
90.513339 34.744529 0.030000
90.895645 36.723985 0.030000
91.232100 38.725807 0.030000
91.518822 40.747000 0.030000
91.745312 42.781686 0.030000
91.908795 44.826921 0.030000
92.002324 46.877585 0.030000
92.023385 48.930068 0.030000
91.970395 50.979650 0.030000
91.837627 53.022261 0.030000
91.616230 55.048118 0.030000
91.321973 57.064260 0.030000
90.943615 59.059468 0.030000
90.481016 61.030283 0.030000
89.929061 62.969138 0.030000
89.296510 64.878098 0.030000
88.580948 66.750872 0.030000
87.781808 68.582260 0.030000
86.900818 70.371274 0.030000
85.937891 72.110453 0.030000
84.899388 73.801978 0.030000
83.789145 75.444680 0.030000
82.591633 77.017831 0.030000
81.315460 78.525603 0.030000
79.972793 79.972793 0.030000
78.525603 81.315460 0.030000
77.017831 82.591633 0.030000
75.444680 83.789145 0.030000
73.801978 84.899388 0.030000
72.110453 85.937891 0.030000
70.371274 86.900818 0.030000
68.582260 87.781808 0.030000
66.750872 88.580948 0.030000
64.878098 89.296510 0.030000
62.969138 89.929061 0.030000
61.030283 90.481016 0.030000
59.059468 90.943615 0.030000
57.064260 91.321973 0.030000
55.048118 91.616230 0.030000
53.022261 91.837627 0.030000
50.979650 91.970395 0.030000
48.930068 92.023385 0.030000
46.877585 92.002324 0.030000
44.826921 91.908795 0.030000
42.781686 91.745312 0.030000
40.747000 91.518822 0.030000
38.725807 91.232100 0.030000
36.723985 90.895645 0.030000
34.744529 90.513339 0.030000
32.788078 90.084256 0.030000
30.858494 89.619583 0.030000
28.956868 89.119927 0.030000
27.083522 88.585878 0.030000
25.241797 88.028124 0.030000
23.431196 87.444181 0.030000
21.651786 86.840377 0.030000
19.903701 86.211812 0.030000
18.187928 85.567700 0.030000
16.503846 84.906375 0.030000
14.852307 84.233489 0.030000
13.233520 83.551846 0.030000
11.645184 82.859587 0.030000
10.087804 82.160843 0.030000
8.561061 81.453438 0.030000
7.063731 80.738956 0.030000
5.595456 80.018834 0.030000
4.155694 79.295101 0.030000
2.743778 78.572048 0.030000
1.358799 77.847795 0.030000
0.000000 77.124544 0.030000
-1.333457 76.391804 0.030000
-2.642263 75.664141 0.030000
-3.927243 74.935810 0.030000
-5.189268 74.210773 0.030000
-6.429380 73.488176 0.030000
-7.647868 72.764996 0.030000
-8.845463 72.040363 0.030000
-10.023075 71.317712 0.030000
-11.181379 70.596436 0.030000
-12.321455 69.879062 0.030000
-13.443889 69.164389 0.030000
-14.549173 68.448465 0.030000
-15.637646 67.734823 0.030000
-16.710760 67.023420 0.030000
-17.769065 66.314771 0.030000
-18.813524 65.609149 0.030000
-19.843391 64.905128 0.030000
-20.859438 64.199290 0.030000
-21.863675 63.496941 0.030000
-22.856100 62.797338 0.030000
-23.838295 62.101092 0.030000
-24.809323 61.406118 0.030000
-25.768832 60.706710 0.030000
-26.718726 60.012163 0.030000
-27.660703 59.318771 0.030000
-28.594829 58.627649 0.030000
-29.520892 57.937511 0.030000
-30.436826 57.242506 0.030000
-31.344323 56.546474 0.030000
-32.247817 55.855308 0.030000
-33.144641 55.162113 0.030000
-34.035387 54.467732 0.030000
-34.919266 53.770111 0.030000
-35.798893 53.074071 0.030000
-36.675692 52.378274 0.030000
-37.547191 51.679270 0.030000
-38.413851 50.976506 0.030000
-39.276114 50.270584 0.030000
-40.135738 49.563649 0.030000
-40.993938 48.854848 0.030000
-41.850088 48.143179 0.030000
-42.701067 47.424553 0.030000
-43.552197 46.704039 0.030000
-44.404808 45.983175 0.030000
-45.256377 45.256377 0.030000
-45.983175 44.404808 0.030000
-46.704039 43.552197 0.030000
-47.424553 42.701067 0.030000
-48.143179 41.850088 0.030000
-48.854848 40.993938 0.030000
-49.563649 40.135738 0.030000
-50.270584 39.276114 0.030000
-50.976506 38.413851 0.030000
-51.679270 37.547191 0.030000
-52.378274 36.675692 0.030000
-53.074071 35.798893 0.030000
-53.770111 34.919266 0.030000
-54.467732 34.035387 0.030000
-55.162113 33.144641 0.030000
-55.855308 32.247817 0.030000
-56.546474 31.344323 0.030000
-57.242506 30.436826 0.030000
-57.937511 29.520892 0.030000
-58.627649 28.594829 0.030000
-59.318771 27.660703 0.030000
-60.012163 26.718726 0.030000
-60.706710 25.768832 0.030000
-61.406118 24.809323 0.030000
-62.101092 23.838295 0.030000
-62.797338 22.856100 0.030000
-63.496941 21.863675 0.030000
-64.199290 20.859438 0.030000
-64.905128 19.843391 0.030000
-65.609149 18.813524 0.030000
-66.314771 17.769065 0.030000
-67.023420 16.710760 0.030000
-67.734823 15.637646 0.030000
-68.448465 14.549173 0.030000
-69.164389 13.443889 0.030000
-69.879062 12.321455 0.030000
-70.596436 11.181379 0.030000
-71.317712 10.023075 0.030000
-72.040363 8.845463 0.030000
-72.764996 7.647868 0.030000
-73.488176 6.429380 0.030000
-74.210773 5.189268 0.030000
-74.935810 3.927243 0.030000
-75.664141 2.642263 0.030000
-76.391804 1.333457 0.030000
-77.124544 -0.000000 0.030000


==> data/evolution-surface.txt <==
-94.676000 -94.676000 0.030000
-90.811673 -94.676000 0.030000
-86.947347 -94.676000 0.030000
-83.083020 -94.676000 0.030000
-79.218694 -94.676000 0.030000
-75.354367 -94.676000 0.030000
-71.490041 -94.676000 0.030000
-67.625714 -94.676000 0.030000
-63.761388 -94.676000 0.030000
-59.897061 -94.676000 0.030000
-56.032735 -94.676000 0.030000
-52.168408 -94.676000 0.030000
-48.304082 -94.676000 0.030000
-44.439755 -94.676000 0.030000
-40.575429 -94.676000 0.030000
-36.711102 -94.676000 0.030000
-32.846776 -94.676000 0.030000
-28.982449 -94.676000 0.030000
-25.118122 -94.676000 0.030000
-21.253796 -94.676000 0.030000
-17.389469 -94.676000 0.030000
-13.525143 -94.676000 0.030000
-9.660816 -94.676000 0.030000
-5.796490 -94.676000 0.030000
-1.932163 -94.676000 0.030000
1.932163 -94.676000 0.030000
5.796490 -94.676000 0.030000
9.660816 -94.676000 0.030000
13.525143 -94.676000 0.030000
17.389469 -94.676000 0.030000
21.253796 -94.676000 0.030000
25.118122 -94.676000 0.030000
28.982449 -94.676000 0.030000
32.846776 -94.676000 0.030000
36.711102 -94.676000 0.030000
40.575429 -94.676000 0.030000
44.439755 -94.676000 0.030000
48.304082 -94.676000 0.030000
52.168408 -94.676000 0.030000
56.032735 -94.676000 0.030000
59.897061 -94.676000 0.030000
63.761388 -94.676000 0.030000
67.625714 -94.676000 0.030000
71.490041 -94.676000 0.030000
75.354367 -94.676000 0.030000
79.218694 -94.676000 0.030000
83.083020 -94.676000 0.030000
86.947347 -94.676000 0.030000
90.811673 -94.676000 0.030000
94.676000 -94.676000 0.030000

-94.676000 -90.811673 0.030000
-90.811673 -90.811673 0.030000
-86.947347 -90.811673 0.030000
-83.083020 -90.811673 0.030000
-79.218694 -90.811673 0.030000
-75.354367 -90.811673 0.030000
-71.490041 -90.811673 0.030000
-67.625714 -90.811673 0.030000
-63.761388 -90.811673 0.030000
-59.897061 -90.811673 0.030000
-56.032735 -90.811673 0.029750
-52.168408 -90.811673 0.029355
-48.304082 -90.811673 0.029178
-44.439755 -90.811673 0.029216
-40.575429 -90.811673 0.029461
-36.711102 -90.811673 0.029904
-32.846776 -90.811673 0.030000
-28.982449 -90.811673 0.030000
-25.118122 -90.811673 0.030000
-21.253796 -90.811673 0.030000
-17.389469 -90.811673 0.030000
-13.525143 -90.811673 0.030000
-9.660816 -90.811673 0.030000
-5.796490 -90.811673 0.030000
-1.932163 -90.811673 0.030000
1.932163 -90.811673 0.030000
5.796490 -90.811673 0.030000
9.660816 -90.811673 0.030000
13.525143 -90.811673 0.030000
17.389469 -90.811673 0.030000
21.253796 -90.811673 0.030000
25.118122 -90.811673 0.030000
28.982449 -90.811673 0.030000
32.846776 -90.811673 0.030000
36.711102 -90.811673 0.030000
40.575429 -90.811673 0.030000
44.439755 -90.811673 0.030000
48.304082 -90.811673 0.030000
52.168408 -90.811673 0.030000
56.032735 -90.811673 0.030000
59.897061 -90.811673 0.030000
63.761388 -90.811673 0.030000
67.625714 -90.811673 0.030000
71.490041 -90.811673 0.030000
75.354367 -90.811673 0.030000
79.218694 -90.811673 0.030000
83.083020 -90.811673 0.030000
86.947347 -90.811673 0.030000
90.811673 -90.811673 0.030000
94.676000 -90.811673 0.030000

-94.676000 -86.947347 0.030000
-90.811673 -86.947347 0.030000
-86.947347 -86.947347 0.030000
-83.083020 -86.947347 0.030000
-79.218694 -86.947347 0.030000
-75.354367 -86.947347 0.030000
-71.490041 -86.947347 0.030000
-67.625714 -86.947347 0.029694
-63.761388 -86.947347 0.028512
-59.897061 -86.947347 0.027544
-56.032735 -86.947347 0.026814
-52.168408 -86.947347 0.026329
-48.304082 -86.947347 0.026090
-44.439755 -86.947347 0.026086
-40.575429 -86.947347 0.026305
-36.711102 -86.947347 0.026733
-32.846776 -86.947347 0.027356
-28.982449 -86.947347 0.028162
-25.118122 -86.947347 0.029141
-21.253796 -86.947347 0.030000
-17.389469 -86.947347 0.030000
-13.525143 -86.947347 0.030000
-9.660816 -86.947347 0.030000
-5.796490 -86.947347 0.030000
-1.932163 -86.947347 0.030000
1.932163 -86.947347 0.030000
5.796490 -86.947347 0.030000
9.660816 -86.947347 0.030000
13.525143 -86.947347 0.030000
17.389469 -86.947347 0.030000
21.253796 -86.947347 0.030000
25.118122 -86.947347 0.030000
28.982449 -86.947347 0.030000
32.846776 -86.947347 0.030000
36.711102 -86.947347 0.030000
40.575429 -86.947347 0.030000
44.439755 -86.947347 0.030000
48.304082 -86.947347 0.030000
52.168408 -86.947347 0.030000
56.032735 -86.947347 0.030000
59.897061 -86.947347 0.030000
63.761388 -86.947347 0.030000
67.625714 -86.947347 0.030000
71.490041 -86.947347 0.030000
75.354367 -86.947347 0.030000
79.218694 -86.947347 0.030000
83.083020 -86.947347 0.030000
86.947347 -86.947347 0.030000
90.811673 -86.947347 0.030000
94.676000 -86.947347 0.030000

-94.676000 -83.083020 0.030000
-90.811673 -83.083020 0.030000
-86.947347 -83.083020 0.030000
-83.083020 -83.083020 0.030000
-79.218694 -83.083020 0.030000
-75.354367 -83.083020 0.030000
-71.490041 -83.083020 0.028568
-67.625714 -83.083020 0.026994
-63.761388 -83.083020 0.025635
-59.897061 -83.083020 0.024528
-56.032735 -83.083020 0.023692
-52.168408 -83.083020 0.023128
-48.304082 -83.083020 0.022829
-44.439755 -83.083020 0.022782
-40.575429 -83.083020 0.022969
-36.711102 -83.083020 0.023374
-32.846776 -83.083020 0.023979
-28.982449 -83.083020 0.024770
-25.118122 -83.083020 0.025735
-21.253796 -83.083020 0.026866
-17.389469 -83.083020 0.028155
-13.525143 -83.083020 0.029599
-9.660816 -83.083020 0.030000
-5.796490 -83.083020 0.030000
-1.932163 -83.083020 0.030000
1.932163 -83.083020 0.030000
5.796490 -83.083020 0.030000
9.660816 -83.083020 0.030000
13.525143 -83.083020 0.030000
17.389469 -83.083020 0.030000
21.253796 -83.083020 0.030000
25.118122 -83.083020 0.030000
28.982449 -83.083020 0.030000
32.846776 -83.083020 0.030000
36.711102 -83.083020 0.030000
40.575429 -83.083020 0.030000
44.439755 -83.083020 0.030000
48.304082 -83.083020 0.030000
52.168408 -83.083020 0.030000
56.032735 -83.083020 0.030000
59.897061 -83.083020 0.030000
63.761388 -83.083020 0.030000
67.625714 -83.083020 0.030000
71.490041 -83.083020 0.030000
75.354367 -83.083020 0.030000
79.218694 -83.083020 0.030000
83.083020 -83.083020 0.030000
86.947347 -83.083020 0.030000
90.811673 -83.083020 0.030000
94.676000 -83.083020 0.030000

-94.676000 -79.218694 0.030000
-90.811673 -79.218694 0.030000
-86.947347 -79.218694 0.030000
-83.083020 -79.218694 0.030000
-79.218694 -79.218694 0.030000
-75.354367 -79.218694 0.027961
-71.490041 -79.218694 0.026002
-67.625714 -79.218694 0.024239
-63.761388 -79.218694 0.022728
-59.897061 -79.218694 0.021501
-56.032735 -79.218694 0.020569
-52.168408 -79.218694 0.019930
-48.304082 -79.218694 0.019572
-44.439755 -79.218694 0.019477
-40.575429 -79.218694 0.019626
-36.711102 -79.218694 0.019996
-32.846776 -79.218694 0.020570
-28.982449 -79.218694 0.021330
-25.118122 -79.218694 0.022263
-21.253796 -79.218694 0.023362
-17.389469 -79.218694 0.024619
-13.525143 -79.218694 0.026031
-9.660816 -79.218694 0.027596
-5.796490 -79.218694 0.029312
-1.932163 -79.218694 0.030000
1.932163 -79.218694 0.030000
5.796490 -79.218694 0.030000
9.660816 -79.218694 0.030000
13.525143 -79.218694 0.030000
17.389469 -79.218694 0.030000
21.253796 -79.218694 0.030000
25.118122 -79.218694 0.030000
28.982449 -79.218694 0.030000
32.846776 -79.218694 0.030000
36.711102 -79.218694 0.030000
40.575429 -79.218694 0.030000
44.439755 -79.218694 0.030000
48.304082 -79.218694 0.030000
52.168408 -79.218694 0.030000
56.032735 -79.218694 0.030000
59.897061 -79.218694 0.030000
63.761388 -79.218694 0.030000
67.625714 -79.218694 0.030000
71.490041 -79.218694 0.030000
75.354367 -79.218694 0.030000
79.218694 -79.218694 0.030000
83.083020 -79.218694 0.030000
86.947347 -79.218694 0.030000
90.811673 -79.218694 0.030000
94.676000 -79.218694 0.030000

-94.676000 -75.354367 0.030000
-90.811673 -75.354367 0.030000
-86.947347 -75.354367 0.030000
-83.083020 -75.354367 0.030000
-79.218694 -75.354367 0.027961
-75.354367 -75.354367 0.025658
-71.490041 -75.354367 0.023504
-67.625714 -75.354367 0.021580
-63.761388 -75.354367 0.019938
-59.897061 -75.354367 0.018603
-56.032735 -75.354367 0.017584
-52.168408 -75.354367 0.016873
-48.304082 -75.354367 0.016455
-44.439755 -75.354367 0.016307
-40.575429 -75.354367 0.016408
-36.711102 -75.354367 0.016732
-32.846776 -75.354367 0.017260
-28.982449 -75.354367 0.017973
-25.118122 -75.354367 0.018857
-21.253796 -75.354367 0.019903
-17.389469 -75.354367 0.021106
-13.525143 -75.354367 0.022463
-9.660816 -75.354367 0.023975
-5.796490 -75.354367 0.025641
-1.932163 -75.354367 0.027462
1.932163 -75.354367 0.029436
5.796490 -75.354367 0.030000
9.660816 -75.354367 0.030000
13.525143 -75.354367 0.030000
17.389469 -75.354367 0.030000
21.253796 -75.354367 0.030000
25.118122 -75.354367 0.030000
28.982449 -75.354367 0.030000
32.846776 -75.354367 0.030000
36.711102 -75.354367 0.030000
40.575429 -75.354367 0.030000
44.439755 -75.354367 0.030000
48.304082 -75.354367 0.030000
52.168408 -75.354367 0.030000
56.032735 -75.354367 0.030000
59.897061 -75.354367 0.030000
63.761388 -75.354367 0.030000
67.625714 -75.354367 0.030000
71.490041 -75.354367 0.030000
75.354367 -75.354367 0.030000
79.218694 -75.354367 0.030000
83.083020 -75.354367 0.030000
86.947347 -75.354367 0.030000
90.811673 -75.354367 0.030000
94.676000 -75.354367 0.030000

-94.676000 -71.490041 0.030000
-90.811673 -71.490041 0.030000
-86.947347 -71.490041 0.030000
-83.083020 -71.490041 0.028568
-79.218694 -71.490041 0.026002
-75.354367 -71.490041 0.023504
-71.490041 -71.490041 0.021186
-67.625714 -71.490041 0.019126
-63.761388 -71.490041 0.017369
-59.897061 -71.490041 0.015939
-56.032735 -71.490041 0.014838
-52.168408 -71.490041 0.014057
-48.304082 -71.490041 0.013576
-44.439755 -71.490041 0.013370
-40.575429 -71.490041 0.013415
-36.711102 -71.490041 0.013683
-32.846776 -71.490041 0.014152
-28.982449 -71.490041 0.014802
-25.118122 -71.490041 0.015620
-21.253796 -71.490041 0.016595
-17.389469 -71.490041 0.017723
-13.525143 -71.490041 0.019002
-9.660816 -71.490041 0.020436
-5.796490 -71.490041 0.022026
-1.932163 -71.490041 0.023777
1.932163 -71.490041 0.025690
5.796490 -71.490041 0.027764
9.660816 -71.490041 0.029992
13.525143 -71.490041 0.030000
17.389469 -71.490041 0.030000
21.253796 -71.490041 0.030000
25.118122 -71.490041 0.030000
28.982449 -71.490041 0.030000
32.846776 -71.490041 0.030000
36.711102 -71.490041 0.030000
40.575429 -71.490041 0.030000
44.439755 -71.490041 0.030000
48.304082 -71.490041 0.030000
52.168408 -71.490041 0.030000
56.032735 -71.490041 0.030000
59.897061 -71.490041 0.030000
63.761388 -71.490041 0.030000
67.625714 -71.490041 0.030000
71.490041 -71.490041 0.030000
75.354367 -71.490041 0.030000
79.218694 -71.490041 0.030000
83.083020 -71.490041 0.030000
86.947347 -71.490041 0.030000
90.811673 -71.490041 0.030000
94.676000 -71.490041 0.030000

-94.676000 -67.625714 0.030000
-90.811673 -67.625714 0.030000
-86.947347 -67.625714 0.029694
-83.083020 -67.625714 0.026994
-79.218694 -67.625714 0.024239
-75.354367 -67.625714 0.021580
-71.490041 -67.625714 0.019126
-67.625714 -67.625714 0.016949
-63.761388 -67.625714 0.015092
-59.897061 -67.625714 0.013575
-56.032735 -67.625714 0.012398
-52.168408 -67.625714 0.011547
-48.304082 -67.625714 0.011001
-44.439755 -67.625714 0.010734
-40.575429 -67.625714 0.010715
-36.711102 -67.625714 0.010919
-32.846776 -67.625714 0.011319
-28.982449 -67.625714 0.011895
-25.118122 -67.625714 0.012632
-21.253796 -67.625714 0.013520
-17.389469 -67.625714 0.014554
-13.525143 -67.625714 0.015735
-9.660816 -67.625714 0.017067
-5.796490 -67.625714 0.018556
-1.932163 -67.625714 0.020209
1.932163 -67.625714 0.022032
5.796490 -67.625714 0.024028
9.660816 -67.625714 0.026196
13.525143 -67.625714 0.028528
17.389469 -67.625714 0.030000
21.253796 -67.625714 0.030000
25.118122 -67.625714 0.030000
28.982449 -67.625714 0.030000
32.846776 -67.625714 0.030000
36.711102 -67.625714 0.030000
40.575429 -67.625714 0.030000
44.439755 -67.625714 0.030000
48.304082 -67.625714 0.030000
52.168408 -67.625714 0.030000
56.032735 -67.625714 0.030000
59.897061 -67.625714 0.030000
63.761388 -67.625714 0.030000
67.625714 -67.625714 0.030000
71.490041 -67.625714 0.030000
75.354367 -67.625714 0.030000
79.218694 -67.625714 0.030000
83.083020 -67.625714 0.030000
86.947347 -67.625714 0.030000
90.811673 -67.625714 0.030000
94.676000 -67.625714 0.030000

-94.676000 -63.761388 0.030000
-90.811673 -63.761388 0.030000
-86.947347 -63.761388 0.028512
-83.083020 -63.761388 0.025635
-79.218694 -63.761388 0.022728
-75.354367 -63.761388 0.019938
-71.490041 -63.761388 0.017369
-67.625714 -63.761388 0.015092
-63.761388 -63.761388 0.013147
-59.897061 -63.761388 0.011550
-56.032735 -63.761388 0.010300
-52.168408 -63.761388 0.009381
-48.304082 -63.761388 0.008770
-44.439755 -63.761388 0.008437
-40.575429 -63.761388 0.008352
-36.711102 -63.761388 0.008485
-32.846776 -63.761388 0.008809
-28.982449 -63.761388 0.009302
-25.118122 -63.761388 0.009947
-21.253796 -63.761388 0.010736
-17.389469 -63.761388 0.011663
-13.525143 -63.761388 0.012729
-9.660816 -63.761388 0.013940
-5.796490 -63.761388 0.015306
-1.932163 -63.761388 0.016836
1.932163 -63.761388 0.018541
5.796490 -63.761388 0.020428
9.660816 -63.761388 0.022502
13.525143 -63.761388 0.024761
17.389469 -63.761388 0.027197
21.253796 -63.761388 0.029792
25.118122 -63.761388 0.030000
28.982449 -63.761388 0.030000
32.846776 -63.761388 0.030000
36.711102 -63.761388 0.030000
40.575429 -63.761388 0.030000
44.439755 -63.761388 0.030000
48.304082 -63.761388 0.030000
52.168408 -63.761388 0.030000
56.032735 -63.761388 0.030000
59.897061 -63.761388 0.030000
63.761388 -63.761388 0.030000
67.625714 -63.761388 0.030000
71.490041 -63.761388 0.030000
75.354367 -63.761388 0.030000
79.218694 -63.761388 0.030000
83.083020 -63.761388 0.030000
86.947347 -63.761388 0.030000
90.811673 -63.761388 0.030000
94.676000 -63.761388 0.030000

-94.676000 -59.897061 0.030000
-90.811673 -59.897061 0.030000
-86.947347 -59.897061 0.027544
-83.083020 -59.897061 0.024528
-79.218694 -59.897061 0.021501
-75.354367 -59.897061 0.018603
-71.490041 -59.897061 0.015939
-67.625714 -59.897061 0.013575
-63.761388 -59.897061 0.011550
-59.897061 -59.897061 0.009879
-56.032735 -59.897061 0.008559
-52.168408 -59.897061 0.007573
-48.304082 -59.897061 0.006896
-44.439755 -59.897061 0.006497
-40.575429 -59.897061 0.006342
-36.711102 -59.897061 0.006401
-32.846776 -59.897061 0.006645
-28.982449 -59.897061 0.007050
-25.118122 -59.897061 0.007599
-21.253796 -59.897061 0.008281
-17.389469 -59.897061 0.009091
-13.525143 -59.897061 0.010031
-9.660816 -59.897061 0.011108
-5.796490 -59.897061 0.012334
-1.932163 -59.897061 0.013721
1.932163 -59.897061 0.015283
5.796490 -59.897061 0.017034
9.660816 -59.897061 0.018983
13.525143 -59.897061 0.021134
17.389469 -59.897061 0.023485
21.253796 -59.897061 0.026024
25.118122 -59.897061 0.028733
28.982449 -59.897061 0.030000
32.846776 -59.897061 0.030000
36.711102 -59.897061 0.030000
40.575429 -59.897061 0.030000
44.439755 -59.897061 0.030000
48.304082 -59.897061 0.030000
52.168408 -59.897061 0.030000
56.032735 -59.897061 0.030000
59.897061 -59.897061 0.030000
63.761388 -59.897061 0.030000
67.625714 -59.897061 0.030000
71.490041 -59.897061 0.030000
75.354367 -59.897061 0.030000
79.218694 -59.897061 0.030000
83.083020 -59.897061 0.030000
86.947347 -59.897061 0.030000
90.811673 -59.897061 0.030000
94.676000 -59.897061 0.030000

-94.676000 -56.032735 0.030000
-90.811673 -56.032735 0.029750
-86.947347 -56.032735 0.026814
-83.083020 -56.032735 0.023692
-79.218694 -56.032735 0.020569
-75.354367 -56.032735 0.017584
-71.490041 -56.032735 0.014838
-67.625714 -56.032735 0.012398
-63.761388 -56.032735 0.010300
-59.897061 -56.032735 0.008559
-56.032735 -56.032735 0.007172
-52.168408 -56.032735 0.006120
-48.304082 -56.032735 0.005377
-44.439755 -56.032735 0.004911
-40.575429 -56.032735 0.004687
-36.711102 -56.032735 0.004671
-32.846776 -56.032735 0.004834
-28.982449 -56.032735 0.005150
-25.118122 -56.032735 0.005600
-21.253796 -56.032735 0.006173
-17.389469 -56.032735 0.006862
-13.525143 -56.032735 0.007670
-9.660816 -56.032735 0.008605
-5.796490 -56.032735 0.009679
-1.932163 -56.032735 0.010909
1.932163 -56.032735 0.012311
5.796490 -56.032735 0.013903
9.660816 -56.032735 0.015700
13.525143 -56.032735 0.017712
17.389469 -56.032735 0.019942
21.253796 -56.032735 0.022387
25.118122 -56.032735 0.025033
28.982449 -56.032735 0.027858
32.846776 -56.032735 0.030000
36.711102 -56.032735 0.030000
40.575429 -56.032735 0.030000
44.439755 -56.032735 0.030000
48.304082 -56.032735 0.030000
52.168408 -56.032735 0.030000
56.032735 -56.032735 0.030000
59.897061 -56.032735 0.030000
63.761388 -56.032735 0.030000
67.625714 -56.032735 0.030000
71.490041 -56.032735 0.030000
75.354367 -56.032735 0.030000
79.218694 -56.032735 0.030000
83.083020 -56.032735 0.030000
86.947347 -56.032735 0.030000
90.811673 -56.032735 0.030000
94.676000 -56.032735 0.030000

-94.676000 -52.168408 0.030000
-90.811673 -52.168408 0.029355
-86.947347 -52.168408 0.026329
-83.083020 -52.168408 0.023128
-79.218694 -52.168408 0.019930
-75.354367 -52.168408 0.016873
-71.490041 -52.168408 0.014057
-67.625714 -52.168408 0.011547
-63.761388 -52.168408 0.009381
-59.897061 -52.168408 0.007573
-56.032735 -52.168408 0.006120
-52.168408 -52.168408 0.005003
-48.304082 -52.168408 0.004195
-44.439755 -52.168408 0.003662
-40.575429 -52.168408 0.003369
-36.711102 -52.168408 0.003280
-32.846776 -52.168408 0.003364
-28.982449 -52.168408 0.003593
-25.118122 -52.168408 0.003947
-21.253796 -52.168408 0.004412
-17.389469 -52.168408 0.004982
-13.525143 -52.168408 0.005658
-9.660816 -52.168408 0.006448
-5.796490 -52.168408 0.007366
-1.932163 -52.168408 0.008430
1.932163 -52.168408 0.009660
5.796490 -52.168408 0.011078
9.660816 -52.168408 0.012702
13.525143 -52.168408 0.014548
17.389469 -52.168408 0.016628
21.253796 -52.168408 0.018942
25.118122 -52.168408 0.021486
28.982449 -52.168408 0.024242
32.846776 -52.168408 0.027184
36.711102 -52.168408 0.030000
40.575429 -52.168408 0.030000
44.439755 -52.168408 0.030000
48.304082 -52.168408 0.030000
52.168408 -52.168408 0.030000
56.032735 -52.168408 0.030000
59.897061 -52.168408 0.030000
63.761388 -52.168408 0.030000
67.625714 -52.168408 0.030000
71.490041 -52.168408 0.030000
75.354367 -52.168408 0.030000
79.218694 -52.168408 0.030000
83.083020 -52.168408 0.030000
86.947347 -52.168408 0.030000
90.811673 -52.168408 0.030000
94.676000 -52.168408 0.030000

-94.676000 -48.304082 0.030000
-90.811673 -48.304082 0.029178
-86.947347 -48.304082 0.026090
-83.083020 -48.304082 0.022829
-79.218694 -48.304082 0.019572
-75.354367 -48.304082 0.016455
-71.490041 -48.304082 0.013576
-67.625714 -48.304082 0.011001
-63.761388 -48.304082 0.008770
-59.897061 -48.304082 0.006896
-56.032735 -48.304082 0.005377
-52.168408 -48.304082 0.004195
-48.304082 -48.304082 0.003322
-44.439755 -48.304082 0.002723
-40.575429 -48.304082 0.002363
-36.711102 -48.304082 0.002204
-32.846776 -48.304082 0.002212
-28.982449 -48.304082 0.002359
-25.118122 -48.304082 0.002622
-21.253796 -48.304082 0.002984
-17.389469 -48.304082 0.003440
-13.525143 -48.304082 0.003989
-9.660816 -48.304082 0.004638
-5.796490 -48.304082 0.005401
-1.932163 -48.304082 0.006299
1.932163 -48.304082 0.007352
5.796490 -48.304082 0.008586
9.660816 -48.304082 0.010023
13.525143 -48.304082 0.011686
17.389469 -48.304082 0.013589
21.253796 -48.304082 0.015743
25.118122 -48.304082 0.018149
28.982449 -48.304082 0.020796
32.846776 -48.304082 0.023666
36.711102 -48.304082 0.026727
40.575429 -48.304082 0.029939
44.439755 -48.304082 0.030000
48.304082 -48.304082 0.030000
52.168408 -48.304082 0.030000
56.032735 -48.304082 0.030000
59.897061 -48.304082 0.030000
63.761388 -48.304082 0.030000
67.625714 -48.304082 0.030000
71.490041 -48.304082 0.030000
75.354367 -48.304082 0.030000
79.218694 -48.304082 0.030000
83.083020 -48.304082 0.030000
86.947347 -48.304082 0.030000
90.811673 -48.304082 0.030000
94.676000 -48.304082 0.030000

-94.676000 -44.439755 0.030000
-90.811673 -44.439755 0.029216
-86.947347 -44.439755 0.026086
-83.083020 -44.439755 0.022782
-79.218694 -44.439755 0.019477
-75.354367 -44.439755 0.016307
-71.490041 -44.439755 0.013370
-67.625714 -44.439755 0.010734
-63.761388 -44.439755 0.008437
-59.897061 -44.439755 0.006497
-56.032735 -44.439755 0.004911
-52.168408 -44.439755 0.003662
-48.304082 -44.439755 0.002723
-44.439755 -44.439755 0.002060
-40.575429 -44.439755 0.001634
-36.711102 -44.439755 0.001408
-32.846776 -44.439755 0.001346
-28.982449 -44.439755 0.001417
-25.118122 -44.439755 0.001596
-21.253796 -44.439755 0.001865
-17.389469 -44.439755 0.002216
-13.525143 -44.439755 0.002646
-9.660816 -44.439755 0.003163
-5.796490 -44.439755 0.003779
-1.932163 -44.439755 0.004514
1.932163 -44.439755 0.005392
5.796490 -44.439755 0.006440
9.660816 -44.439755 0.007684
13.525143 -44.439755 0.009151
17.389469 -44.439755 0.010862
21.253796 -44.439755 0.012832
25.118122 -44.439755 0.015069
28.982449 -44.439755 0.017573
32.846776 -44.439755 0.020329
36.711102 -44.439755 0.023316
40.575429 -44.439755 0.026496
44.439755 -44.439755 0.029826
48.304082 -44.439755 0.030000
52.168408 -44.439755 0.030000
56.032735 -44.439755 0.030000
59.897061 -44.439755 0.030000
63.761388 -44.439755 0.030000
67.625714 -44.439755 0.030000
71.490041 -44.439755 0.030000
75.354367 -44.439755 0.030000
79.218694 -44.439755 0.030000
83.083020 -44.439755 0.030000
86.947347 -44.439755 0.030000
90.811673 -44.439755 0.030000
94.676000 -44.439755 0.030000

-94.676000 -40.575429 0.030000
-90.811673 -40.575429 0.029461
-86.947347 -40.575429 0.026305
-83.083020 -40.575429 0.022969
-79.218694 -40.575429 0.019626
-75.354367 -40.575429 0.016408
-71.490041 -40.575429 0.013415
-67.625714 -40.575429 0.010715
-63.761388 -40.575429 0.008352
-59.897061 -40.575429 0.006342
-56.032735 -40.575429 0.004687
-52.168408 -40.575429 0.003369
-48.304082 -40.575429 0.002363
-44.439755 -40.575429 0.001634
-40.575429 -40.575429 0.001144
-36.711102 -40.575429 0.000854
-32.846776 -40.575429 0.000727
-28.982449 -40.575429 0.000729
-25.118122 -40.575429 0.000834
-21.253796 -40.575429 0.001021
-17.389469 -40.575429 0.001279
-13.525143 -40.575429 0.001603
-9.660816 -40.575429 0.001999
-5.796490 -40.575429 0.002479
-1.932163 -40.575429 0.003062
1.932163 -40.575429 0.003773
5.796490 -40.575429 0.004639
9.660816 -40.575429 0.005691
13.525143 -40.575429 0.006958
17.389469 -40.575429 0.008465
21.253796 -40.575429 0.010236
25.118122 -40.575429 0.012284
28.982449 -40.575429 0.014615
32.846776 -40.575429 0.017224
36.711102 -40.575429 0.020094
40.575429 -40.575429 0.023198
44.439755 -40.575429 0.026496
48.304082 -40.575429 0.029939
52.168408 -40.575429 0.030000
56.032735 -40.575429 0.030000
59.897061 -40.575429 0.030000
63.761388 -40.575429 0.030000
67.625714 -40.575429 0.030000
71.490041 -40.575429 0.030000
75.354367 -40.575429 0.030000
79.218694 -40.575429 0.030000
83.083020 -40.575429 0.030000
86.947347 -40.575429 0.030000
90.811673 -40.575429 0.030000
94.676000 -40.575429 0.030000

-94.676000 -36.711102 0.030000
-90.811673 -36.711102 0.029904
-86.947347 -36.711102 0.026733
-83.083020 -36.711102 0.023374
-79.218694 -36.711102 0.019996
-75.354367 -36.711102 0.016732
-71.490041 -36.711102 0.013683
-67.625714 -36.711102 0.010919
-63.761388 -36.711102 0.008485
-59.897061 -36.711102 0.006401
-56.032735 -36.711102 0.004671
-52.168408 -36.711102 0.003280
-48.304082 -36.711102 0.002204
-44.439755 -36.711102 0.001408
-40.575429 -36.711102 0.000854
-36.711102 -36.711102 0.000503
-32.846776 -36.711102 0.000315
-28.982449 -36.711102 0.000257
-25.118122 -36.711102 0.000297
-21.253796 -36.711102 0.000413
-17.389469 -36.711102 0.000591
-13.525143 -36.711102 0.000824
-9.660816 -36.711102 0.001115
-5.796490 -36.711102 0.001474
-1.932163 -36.711102 0.001919
1.932163 -36.711102 0.002475
5.796490 -36.711102 0.003171
9.660816 -36.711102 0.004037
13.525143 -36.711102 0.005106
17.389469 -36.711102 0.006409
21.253796 -36.711102 0.007971
25.118122 -36.711102 0.009815
28.982449 -36.711102 0.011953
32.846776 -36.711102 0.014386
36.711102 -36.711102 0.017107
40.575429 -36.711102 0.020094
44.439755 -36.711102 0.023316
48.304082 -36.711102 0.026727
52.168408 -36.711102 0.030000
56.032735 -36.711102 0.030000
59.897061 -36.711102 0.030000
63.761388 -36.711102 0.030000
67.625714 -36.711102 0.030000
71.490041 -36.711102 0.030000
75.354367 -36.711102 0.030000
79.218694 -36.711102 0.030000
83.083020 -36.711102 0.030000
86.947347 -36.711102 0.030000
90.811673 -36.711102 0.030000
94.676000 -36.711102 0.030000

-94.676000 -32.846776 0.030000
-90.811673 -32.846776 0.030000
-86.947347 -32.846776 0.027356
-83.083020 -32.846776 0.023979
-79.218694 -32.846776 0.020570
-75.354367 -32.846776 0.017260
-71.490041 -32.846776 0.014152
-67.625714 -32.846776 0.011319
-63.761388 -32.846776 0.008809
-59.897061 -32.846776 0.006645
-56.032735 -32.846776 0.004834
-52.168408 -32.846776 0.003364
-48.304082 -32.846776 0.002212
-44.439755 -32.846776 0.001346
-40.575429 -32.846776 0.000727
-36.711102 -32.846776 0.000315
-32.846776 -32.846776 0.000072
-28.982449 -32.846776 -0.000042
-25.118122 -32.846776 -0.000057
-21.253796 -32.846776 -0.000000
-17.389469 -32.846776 0.000112
-13.525143 -32.846776 0.000269
-9.660816 -32.846776 0.000472
-5.796490 -32.846776 0.000728
-1.932163 -32.846776 0.001053
1.932163 -32.846776 0.001471
5.796490 -32.846776 0.002011
9.660816 -32.846776 0.002703
13.525143 -32.846776 0.003584
17.389469 -32.846776 0.004686
21.253796 -32.846776 0.006040
25.118122 -32.846776 0.007673
28.982449 -32.846776 0.009604
32.846776 -32.846776 0.011842
36.711102 -32.846776 0.014386
40.575429 -32.846776 0.017224
44.439755 -32.846776 0.020329
48.304082 -32.846776 0.023666
52.168408 -32.846776 0.027184
56.032735 -32.846776 0.030000
59.897061 -32.846776 0.030000
63.761388 -32.846776 0.030000
67.625714 -32.846776 0.030000
71.490041 -32.846776 0.030000
75.354367 -32.846776 0.030000
79.218694 -32.846776 0.030000
83.083020 -32.846776 0.030000
86.947347 -32.846776 0.030000
90.811673 -32.846776 0.030000
94.676000 -32.846776 0.030000

-94.676000 -28.982449 0.030000
-90.811673 -28.982449 0.030000
-86.947347 -28.982449 0.028162
-83.083020 -28.982449 0.024770
-79.218694 -28.982449 0.021330
-75.354367 -28.982449 0.017973
-71.490041 -28.982449 0.014802
-67.625714 -28.982449 0.011895
-63.761388 -28.982449 0.009302
-59.897061 -28.982449 0.007050
-56.032735 -28.982449 0.005150
-52.168408 -28.982449 0.003593
-48.304082 -28.982449 0.002359
-44.439755 -28.982449 0.001417
-40.575429 -28.982449 0.000729
-36.711102 -28.982449 0.000257
-32.846776 -28.982449 -0.000042
-28.982449 -28.982449 -0.000206
-25.118122 -28.982449 -0.000269
-21.253796 -28.982449 -0.000260
-17.389469 -28.982449 -0.000201
-13.525143 -28.982449 -0.000103
-9.660816 -28.982449 0.000029
-5.796490 -28.982449 0.000201
-1.932163 -28.982449 0.000426
1.932163 -28.982449 0.000726
5.796490 -28.982449 0.001128
9.660816 -28.982449 0.001664
13.525143 -28.982449 0.002370
17.389469 -28.982449 0.003281
21.253796 -28.982449 0.004433
25.118122 -28.982449 0.005855
28.982449 -28.982449 0.007574
32.846776 -28.982449 0.009604
36.711102 -28.982449 0.011953
40.575429 -28.982449 0.014615
44.439755 -28.982449 0.017573
48.304082 -28.982449 0.020796
52.168408 -28.982449 0.024242
56.032735 -28.982449 0.027858
59.897061 -28.982449 0.030000
63.761388 -28.982449 0.030000
67.625714 -28.982449 0.030000
71.490041 -28.982449 0.030000
75.354367 -28.982449 0.030000
79.218694 -28.982449 0.030000
83.083020 -28.982449 0.030000
86.947347 -28.982449 0.030000
90.811673 -28.982449 0.030000
94.676000 -28.982449 0.030000

-94.676000 -25.118122 0.030000
-90.811673 -25.118122 0.030000
-86.947347 -25.118122 0.029141
-83.083020 -25.118122 0.025735
-79.218694 -25.118122 0.022263
-75.354367 -25.118122 0.018857
-71.490041 -25.118122 0.015620
-67.625714 -25.118122 0.012632
-63.761388 -25.118122 0.009947
-59.897061 -25.118122 0.007599
-56.032735 -25.118122 0.005600
-52.168408 -25.118122 0.003947
-48.304082 -25.118122 0.002622
-44.439755 -25.118122 0.001596
-40.575429 -25.118122 0.000834
-36.711102 -25.118122 0.000297
-32.846776 -25.118122 -0.000057
-28.982449 -25.118122 -0.000269
-25.118122 -25.118122 -0.000375
-21.253796 -25.118122 -0.000406
-17.389469 -25.118122 -0.000388
-13.525143 -25.118122 -0.000335
-9.660816 -25.118122 -0.000256
-5.796490 -25.118122 -0.000149
-1.932163 -25.118122 -0.000003
1.932163 -25.118122 0.000199
5.796490 -25.118122 0.000484
9.660816 -25.118122 0.000884
13.525143 -25.118122 0.001433
17.389469 -25.118122 0.002169
21.253796 -25.118122 0.003129
25.118122 -25.118122 0.004348
28.982449 -25.118122 0.005855
32.846776 -25.118122 0.007673
36.711102 -25.118122 0.009815
40.575429 -25.118122 0.012284
44.439755 -25.118122 0.015069
48.304082 -25.118122 0.018149
52.168408 -25.118122 0.021486
56.032735 -25.118122 0.025033
59.897061 -25.118122 0.028733
63.761388 -25.118122 0.030000
67.625714 -25.118122 0.030000
71.490041 -25.118122 0.030000
75.354367 -25.118122 0.030000
79.218694 -25.118122 0.030000
83.083020 -25.118122 0.030000
86.947347 -25.118122 0.030000
90.811673 -25.118122 0.030000
94.676000 -25.118122 0.030000

-94.676000 -21.253796 0.030000
-90.811673 -21.253796 0.030000
-86.947347 -21.253796 0.030000
-83.083020 -21.253796 0.026866
-79.218694 -21.253796 0.023362
-75.354367 -21.253796 0.019903
-71.490041 -21.253796 0.016595
-67.625714 -21.253796 0.013520
-63.761388 -21.253796 0.010736
-59.897061 -21.253796 0.008281
-56.032735 -21.253796 0.006173
-52.168408 -21.253796 0.004412
-48.304082 -21.253796 0.002984
-44.439755 -21.253796 0.001865
-40.575429 -21.253796 0.001021
-36.711102 -21.253796 0.000413
-32.846776 -21.253796 -0.000000
-28.982449 -21.253796 -0.000260
-25.118122 -21.253796 -0.000406
-21.253796 -21.253796 -0.000472
-17.389469 -21.253796 -0.000485
-13.525143 -21.253796 -0.000465
-9.660816 -21.253796 -0.000424
-5.796490 -21.253796 -0.000363
-1.932163 -21.253796 -0.000278
1.932163 -21.253796 -0.000151
5.796490 -21.253796 0.000040
9.660816 -21.253796 0.000325
13.525143 -21.253796 0.000738
17.389469 -21.253796 0.001318
21.253796 -21.253796 0.002102
25.118122 -21.253796 0.003129
28.982449 -21.253796 0.004433
32.846776 -21.253796 0.006040
36.711102 -21.253796 0.007971
40.575429 -21.253796 0.010236
44.439755 -21.253796 0.012832
48.304082 -21.253796 0.015743
52.168408 -21.253796 0.018942
56.032735 -21.253796 0.022387
59.897061 -21.253796 0.026024
63.761388 -21.253796 0.029792
67.625714 -21.253796 0.030000
71.490041 -21.253796 0.030000
75.354367 -21.253796 0.030000
79.218694 -21.253796 0.030000
83.083020 -21.253796 0.030000
86.947347 -21.253796 0.030000
90.811673 -21.253796 0.030000
94.676000 -21.253796 0.030000

-94.676000 -17.389469 0.030000
-90.811673 -17.389469 0.030000
-86.947347 -17.389469 0.030000
-83.083020 -17.389469 0.028155
-79.218694 -17.389469 0.024619
-75.354367 -17.389469 0.021106
-71.490041 -17.389469 0.017723
-67.625714 -17.389469 0.014554
-63.761388 -17.389469 0.011663
-59.897061 -17.389469 0.009091
-56.032735 -17.389469 0.006862
-52.168408 -17.389469 0.004982
-48.304082 -17.389469 0.003440
-44.439755 -17.389469 0.002216
-40.575429 -17.389469 0.001279
-36.711102 -17.389469 0.000591
-32.846776 -17.389469 0.000112
-28.982449 -17.389469 -0.000201
-25.118122 -17.389469 -0.000388
-21.253796 -17.389469 -0.000485
-17.389469 -17.389469 -0.000523
-13.525143 -17.389469 -0.000526
-9.660816 -17.389469 -0.000510
-5.796490 -17.389469 -0.000481
-1.932163 -17.389469 -0.000437
1.932163 -17.389469 -0.000365
5.796490 -17.389469 -0.000247
9.660816 -17.389469 -0.000054
13.525143 -17.389469 0.000246
17.389469 -17.389469 0.000690
21.253796 -17.389469 0.001318
25.118122 -17.389469 0.002169
28.982449 -17.389469 0.003281
32.846776 -17.389469 0.004686
36.711102 -17.389469 0.006409
40.575429 -17.389469 0.008465
44.439755 -17.389469 0.010862
48.304082 -17.389469 0.013589
52.168408 -17.389469 0.016628
56.032735 -17.389469 0.019942
59.897061 -17.389469 0.023485
63.761388 -17.389469 0.027197
67.625714 -17.389469 0.030000
71.490041 -17.389469 0.030000
75.354367 -17.389469 0.030000
79.218694 -17.389469 0.030000
83.083020 -17.389469 0.030000
86.947347 -17.389469 0.030000
90.811673 -17.389469 0.030000
94.676000 -17.389469 0.030000

-94.676000 -13.525143 0.030000
-90.811673 -13.525143 0.030000
-86.947347 -13.525143 0.030000
-83.083020 -13.525143 0.029599
-79.218694 -13.525143 0.026031
-75.354367 -13.525143 0.022463
-71.490041 -13.525143 0.019002
-67.625714 -13.525143 0.015735
-63.761388 -13.525143 0.012729
-59.897061 -13.525143 0.010031
-56.032735 -13.525143 0.007670
-52.168408 -13.525143 0.005658
-48.304082 -13.525143 0.003989
-44.439755 -13.525143 0.002646
-40.575429 -13.525143 0.001603
-36.711102 -13.525143 0.000824
-32.846776 -13.525143 0.000269
-28.982449 -13.525143 -0.000103
-25.118122 -13.525143 -0.000335
-21.253796 -13.525143 -0.000465
-17.389469 -13.525143 -0.000526
-13.525143 -13.525143 -0.000547
-9.660816 -13.525143 -0.000546
-5.796490 -13.525143 -0.000536
-1.932163 -13.525143 -0.000517
1.932163 -13.525143 -0.000482
5.796490 -13.525143 -0.000416
9.660816 -13.525143 -0.000294
13.525143 -13.525143 -0.000085
17.389469 -13.525143 0.000246
21.253796 -13.525143 0.000738
25.118122 -13.525143 0.001433
28.982449 -13.525143 0.002370
32.846776 -13.525143 0.003584
36.711102 -13.525143 0.005106
40.575429 -13.525143 0.006958
44.439755 -13.525143 0.009151
48.304082 -13.525143 0.011686
52.168408 -13.525143 0.014548
56.032735 -13.525143 0.017712
59.897061 -13.525143 0.021134
63.761388 -13.525143 0.024761
67.625714 -13.525143 0.028528
71.490041 -13.525143 0.030000
75.354367 -13.525143 0.030000
79.218694 -13.525143 0.030000
83.083020 -13.525143 0.030000
86.947347 -13.525143 0.030000
90.811673 -13.525143 0.030000
94.676000 -13.525143 0.030000

-94.676000 -9.660816 0.030000
-90.811673 -9.660816 0.030000
-86.947347 -9.660816 0.030000
-83.083020 -9.660816 0.030000
-79.218694 -9.660816 0.027596
-75.354367 -9.660816 0.023975
-71.490041 -9.660816 0.020436
-67.625714 -9.660816 0.017067
-63.761388 -9.660816 0.013940
-59.897061 -9.660816 0.011108
-56.032735 -9.660816 0.008605
-52.168408 -9.660816 0.006448
-48.304082 -9.660816 0.004638
-44.439755 -9.660816 0.003163
-40.575429 -9.660816 0.001999
-36.711102 -9.660816 0.001115
-32.846776 -9.660816 0.000472
-28.982449 -9.660816 0.000029
-25.118122 -9.660816 -0.000256
-21.253796 -9.660816 -0.000424
-17.389469 -9.660816 -0.000510
-13.525143 -9.660816 -0.000546
-9.660816 -9.660816 -0.000556
-5.796490 -9.660816 -0.000555
-1.932163 -9.660816 -0.000550
1.932163 -9.660816 -0.000536
5.796490 -9.660816 -0.000504
9.660816 -9.660816 -0.000433
13.525143 -9.660816 -0.000294
17.389469 -9.660816 -0.000054
21.253796 -9.660816 0.000325
25.118122 -9.660816 0.000884
28.982449 -9.660816 0.001664
32.846776 -9.660816 0.002703
36.711102 -9.660816 0.004037
40.575429 -9.660816 0.005691
44.439755 -9.660816 0.007684
48.304082 -9.660816 0.010023
52.168408 -9.660816 0.012702
56.032735 -9.660816 0.015700
59.897061 -9.660816 0.018983
63.761388 -9.660816 0.022502
67.625714 -9.660816 0.026196
71.490041 -9.660816 0.029992
75.354367 -9.660816 0.030000
79.218694 -9.660816 0.030000
83.083020 -9.660816 0.030000
86.947347 -9.660816 0.030000
90.811673 -9.660816 0.030000
94.676000 -9.660816 0.030000

-94.676000 -5.796490 0.030000
-90.811673 -5.796490 0.030000
-86.947347 -5.796490 0.030000
-83.083020 -5.796490 0.030000
-79.218694 -5.796490 0.029312
-75.354367 -5.796490 0.025641
-71.490041 -5.796490 0.022026
-67.625714 -5.796490 0.018556
-63.761388 -5.796490 0.015306
-59.897061 -5.796490 0.012334
-56.032735 -5.796490 0.009679
-52.168408 -5.796490 0.007366
-48.304082 -5.796490 0.005401
-44.439755 -5.796490 0.003779
-40.575429 -5.796490 0.002479
-36.711102 -5.796490 0.001474
-32.846776 -5.796490 0.000728
-28.982449 -5.796490 0.000201
-25.118122 -5.796490 -0.000149
-21.253796 -5.796490 -0.000363
-17.389469 -5.796490 -0.000481
-13.525143 -5.796490 -0.000536
-9.660816 -5.796490 -0.000555
-5.796490 -5.796490 -0.000559
-1.932163 -5.796490 -0.000558
1.932163 -5.796490 -0.000555
5.796490 -5.796490 -0.000543
9.660816 -5.796490 -0.000504
13.525143 -5.796490 -0.000416
17.389469 -5.796490 -0.000247
21.253796 -5.796490 0.000040
25.118122 -5.796490 0.000484
28.982449 -5.796490 0.001128
32.846776 -5.796490 0.002011
36.711102 -5.796490 0.003171
40.575429 -5.796490 0.004639
44.439755 -5.796490 0.006440
48.304082 -5.796490 0.008586
52.168408 -5.796490 0.011078
56.032735 -5.796490 0.013903
59.897061 -5.796490 0.017034
63.761388 -5.796490 0.020428
67.625714 -5.796490 0.024028
71.490041 -5.796490 0.027764
75.354367 -5.796490 0.030000
79.218694 -5.796490 0.030000
83.083020 -5.796490 0.030000
86.947347 -5.796490 0.030000
90.811673 -5.796490 0.030000
94.676000 -5.796490 0.030000

-94.676000 -1.932163 0.030000
-90.811673 -1.932163 0.030000
-86.947347 -1.932163 0.030000
-83.083020 -1.932163 0.030000
-79.218694 -1.932163 0.030000
-75.354367 -1.932163 0.027462
-71.490041 -1.932163 0.023777
-67.625714 -1.932163 0.020209
-63.761388 -1.932163 0.016836
-59.897061 -1.932163 0.013721
-56.032735 -1.932163 0.010909
-52.168408 -1.932163 0.008430
-48.304082 -1.932163 0.006299
-44.439755 -1.932163 0.004514
-40.575429 -1.932163 0.003062
-36.711102 -1.932163 0.001919
-32.846776 -1.932163 0.001053
-28.982449 -1.932163 0.000426
-25.118122 -1.932163 -0.000003
-21.253796 -1.932163 -0.000278
-17.389469 -1.932163 -0.000437
-13.525143 -1.932163 -0.000517
-9.660816 -1.932163 -0.000550
-5.796490 -1.932163 -0.000558
-1.932163 -1.932163 -0.000559
1.932163 -1.932163 -0.000559
5.796490 -1.932163 -0.000555
9.660816 -1.932163 -0.000536
13.525143 -1.932163 -0.000482
17.389469 -1.932163 -0.000365
21.253796 -1.932163 -0.000151
25.118122 -1.932163 0.000199
28.982449 -1.932163 0.000726
32.846776 -1.932163 0.001471
36.711102 -1.932163 0.002475
40.575429 -1.932163 0.003773
44.439755 -1.932163 0.005392
48.304082 -1.932163 0.007352
52.168408 -1.932163 0.009660
56.032735 -1.932163 0.012311
59.897061 -1.932163 0.015283
63.761388 -1.932163 0.018541
67.625714 -1.932163 0.022032
71.490041 -1.932163 0.025690
75.354367 -1.932163 0.029436
79.218694 -1.932163 0.030000
83.083020 -1.932163 0.030000
86.947347 -1.932163 0.030000
90.811673 -1.932163 0.030000
94.676000 -1.932163 0.030000

-94.676000 1.932163 0.030000
-90.811673 1.932163 0.030000
-86.947347 1.932163 0.030000
-83.083020 1.932163 0.030000
-79.218694 1.932163 0.030000
-75.354367 1.932163 0.029436
-71.490041 1.932163 0.025690
-67.625714 1.932163 0.022032
-63.761388 1.932163 0.018541
-59.897061 1.932163 0.015283
-56.032735 1.932163 0.012311
-52.168408 1.932163 0.009660
-48.304082 1.932163 0.007352
-44.439755 1.932163 0.005392
-40.575429 1.932163 0.003773
-36.711102 1.932163 0.002475
-32.846776 1.932163 0.001471
-28.982449 1.932163 0.000726
-25.118122 1.932163 0.000199
-21.253796 1.932163 -0.000151
-17.389469 1.932163 -0.000365
-13.525143 1.932163 -0.000482
-9.660816 1.932163 -0.000536
-5.796490 1.932163 -0.000555
-1.932163 1.932163 -0.000559
1.932163 1.932163 -0.000559
5.796490 1.932163 -0.000558
9.660816 1.932163 -0.000550
13.525143 1.932163 -0.000517
17.389469 1.932163 -0.000437
21.253796 1.932163 -0.000278
25.118122 1.932163 -0.000003
28.982449 1.932163 0.000426
32.846776 1.932163 0.001053
36.711102 1.932163 0.001919
40.575429 1.932163 0.003062
44.439755 1.932163 0.004514
48.304082 1.932163 0.006299
52.168408 1.932163 0.008430
56.032735 1.932163 0.010909
59.897061 1.932163 0.013721
63.761388 1.932163 0.016836
67.625714 1.932163 0.020209
71.490041 1.932163 0.023777
75.354367 1.932163 0.027462
79.218694 1.932163 0.030000
83.083020 1.932163 0.030000
86.947347 1.932163 0.030000
90.811673 1.932163 0.030000
94.676000 1.932163 0.030000

-94.676000 5.796490 0.030000
-90.811673 5.796490 0.030000
-86.947347 5.796490 0.030000
-83.083020 5.796490 0.030000
-79.218694 5.796490 0.030000
-75.354367 5.796490 0.030000
-71.490041 5.796490 0.027764
-67.625714 5.796490 0.024028
-63.761388 5.796490 0.020428
-59.897061 5.796490 0.017034
-56.032735 5.796490 0.013903
-52.168408 5.796490 0.011078
-48.304082 5.796490 0.008586
-44.439755 5.796490 0.006440
-40.575429 5.796490 0.004639
-36.711102 5.796490 0.003171
-32.846776 5.796490 0.002011
-28.982449 5.796490 0.001128
-25.118122 5.796490 0.000484
-21.253796 5.796490 0.000040
-17.389469 5.796490 -0.000247
-13.525143 5.796490 -0.000416
-9.660816 5.796490 -0.000504
-5.796490 5.796490 -0.000543
-1.932163 5.796490 -0.000555
1.932163 5.796490 -0.000558
5.796490 5.796490 -0.000559
9.660816 5.796490 -0.000555
13.525143 5.796490 -0.000536
17.389469 5.796490 -0.000481
21.253796 5.796490 -0.000363
25.118122 5.796490 -0.000149
28.982449 5.796490 0.000201
32.846776 5.796490 0.000728
36.711102 5.796490 0.001474
40.575429 5.796490 0.002479
44.439755 5.796490 0.003779
48.304082 5.796490 0.005401
52.168408 5.796490 0.007366
56.032735 5.796490 0.009679
59.897061 5.796490 0.012334
63.761388 5.796490 0.015306
67.625714 5.796490 0.018556
71.490041 5.796490 0.022026
75.354367 5.796490 0.025641
79.218694 5.796490 0.029312
83.083020 5.796490 0.030000
86.947347 5.796490 0.030000
90.811673 5.796490 0.030000
94.676000 5.796490 0.030000

-94.676000 9.660816 0.030000
-90.811673 9.660816 0.030000
-86.947347 9.660816 0.030000
-83.083020 9.660816 0.030000
-79.218694 9.660816 0.030000
-75.354367 9.660816 0.030000
-71.490041 9.660816 0.029992
-67.625714 9.660816 0.026196
-63.761388 9.660816 0.022502
-59.897061 9.660816 0.018983
-56.032735 9.660816 0.015700
-52.168408 9.660816 0.012702
-48.304082 9.660816 0.010023
-44.439755 9.660816 0.007684
-40.575429 9.660816 0.005691
-36.711102 9.660816 0.004037
-32.846776 9.660816 0.002703
-28.982449 9.660816 0.001664
-25.118122 9.660816 0.000884
-21.253796 9.660816 0.000325
-17.389469 9.660816 -0.000054
-13.525143 9.660816 -0.000294
-9.660816 9.660816 -0.000433
-5.796490 9.660816 -0.000504
-1.932163 9.660816 -0.000536
1.932163 9.660816 -0.000550
5.796490 9.660816 -0.000555
9.660816 9.660816 -0.000556
13.525143 9.660816 -0.000546
17.389469 9.660816 -0.000510
21.253796 9.660816 -0.000424
25.118122 9.660816 -0.000256
28.982449 9.660816 0.000029
32.846776 9.660816 0.000472
36.711102 9.660816 0.001115
40.575429 9.660816 0.001999
44.439755 9.660816 0.003163
48.304082 9.660816 0.004638
52.168408 9.660816 0.006448
56.032735 9.660816 0.008605
59.897061 9.660816 0.011108
63.761388 9.660816 0.013940
67.625714 9.660816 0.017067
71.490041 9.660816 0.020436
75.354367 9.660816 0.023975
79.218694 9.660816 0.027596
83.083020 9.660816 0.030000
86.947347 9.660816 0.030000
90.811673 9.660816 0.030000
94.676000 9.660816 0.030000

-94.676000 13.525143 0.030000
-90.811673 13.525143 0.030000
-86.947347 13.525143 0.030000
-83.083020 13.525143 0.030000
-79.218694 13.525143 0.030000
-75.354367 13.525143 0.030000
-71.490041 13.525143 0.030000
-67.625714 13.525143 0.028528
-63.761388 13.525143 0.024761
-59.897061 13.525143 0.021134
-56.032735 13.525143 0.017712
-52.168408 13.525143 0.014548
-48.304082 13.525143 0.011686
-44.439755 13.525143 0.009151
-40.575429 13.525143 0.006958
-36.711102 13.525143 0.005106
-32.846776 13.525143 0.003584
-28.982449 13.525143 0.002370
-25.118122 13.525143 0.001433
-21.253796 13.525143 0.000738
-17.389469 13.525143 0.000246
-13.525143 13.525143 -0.000085
-9.660816 13.525143 -0.000294
-5.796490 13.525143 -0.000416
-1.932163 13.525143 -0.000482
1.932163 13.525143 -0.000517
5.796490 13.525143 -0.000536
9.660816 13.525143 -0.000546
13.525143 13.525143 -0.000547
17.389469 13.525143 -0.000526
21.253796 13.525143 -0.000465
25.118122 13.525143 -0.000335
28.982449 13.525143 -0.000103
32.846776 13.525143 0.000269
36.711102 13.525143 0.000824
40.575429 13.525143 0.001603
44.439755 13.525143 0.002646
48.304082 13.525143 0.003989
52.168408 13.525143 0.005658
56.032735 13.525143 0.007670
59.897061 13.525143 0.010031
63.761388 13.525143 0.012729
67.625714 13.525143 0.015735
71.490041 13.525143 0.019002
75.354367 13.525143 0.022463
79.218694 13.525143 0.026031
83.083020 13.525143 0.029599
86.947347 13.525143 0.030000
90.811673 13.525143 0.030000
94.676000 13.525143 0.030000

-94.676000 17.389469 0.030000
-90.811673 17.389469 0.030000
-86.947347 17.389469 0.030000
-83.083020 17.389469 0.030000
-79.218694 17.389469 0.030000
-75.354367 17.389469 0.030000
-71.490041 17.389469 0.030000
-67.625714 17.389469 0.030000
-63.761388 17.389469 0.027197
-59.897061 17.389469 0.023485
-56.032735 17.389469 0.019942
-52.168408 17.389469 0.016628
-48.304082 17.389469 0.013589
-44.439755 17.389469 0.010862
-40.575429 17.389469 0.008465
-36.711102 17.389469 0.006409
-32.846776 17.389469 0.004686
-28.982449 17.389469 0.003281
-25.118122 17.389469 0.002169
-21.253796 17.389469 0.001318
-17.389469 17.389469 0.000690
-13.525143 17.389469 0.000246
-9.660816 17.389469 -0.000054
-5.796490 17.389469 -0.000247
-1.932163 17.389469 -0.000365
1.932163 17.389469 -0.000437
5.796490 17.389469 -0.000481
9.660816 17.389469 -0.000510
13.525143 17.389469 -0.000526
17.389469 17.389469 -0.000523
21.253796 17.389469 -0.000485
25.118122 17.389469 -0.000388
28.982449 17.389469 -0.000201
32.846776 17.389469 0.000112
36.711102 17.389469 0.000591
40.575429 17.389469 0.001279
44.439755 17.389469 0.002216
48.304082 17.389469 0.003440
52.168408 17.389469 0.004982
56.032735 17.389469 0.006862
59.897061 17.389469 0.009091
63.761388 17.389469 0.011663
67.625714 17.389469 0.014554
71.490041 17.389469 0.017723
75.354367 17.389469 0.021106
79.218694 17.389469 0.024619
83.083020 17.389469 0.028155
86.947347 17.389469 0.030000
90.811673 17.389469 0.030000
94.676000 17.389469 0.030000

-94.676000 21.253796 0.030000
-90.811673 21.253796 0.030000
-86.947347 21.253796 0.030000
-83.083020 21.253796 0.030000
-79.218694 21.253796 0.030000
-75.354367 21.253796 0.030000
-71.490041 21.253796 0.030000
-67.625714 21.253796 0.030000
-63.761388 21.253796 0.029792
-59.897061 21.253796 0.026024
-56.032735 21.253796 0.022387
-52.168408 21.253796 0.018942
-48.304082 21.253796 0.015743
-44.439755 21.253796 0.012832
-40.575429 21.253796 0.010236
-36.711102 21.253796 0.007971
-32.846776 21.253796 0.006040
-28.982449 21.253796 0.004433
-25.118122 21.253796 0.003129
-21.253796 21.253796 0.002102
-17.389469 21.253796 0.001318
-13.525143 21.253796 0.000738
-9.660816 21.253796 0.000325
-5.796490 21.253796 0.000040
-1.932163 21.253796 -0.000151
1.932163 21.253796 -0.000278
5.796490 21.253796 -0.000363
9.660816 21.253796 -0.000424
13.525143 21.253796 -0.000465
17.389469 21.253796 -0.000485
21.253796 21.253796 -0.000472
25.118122 21.253796 -0.000406
28.982449 21.253796 -0.000260
32.846776 21.253796 -0.000000
36.711102 21.253796 0.000413
40.575429 21.253796 0.001021
44.439755 21.253796 0.001865
48.304082 21.253796 0.002984
52.168408 21.253796 0.004412
56.032735 21.253796 0.006173
59.897061 21.253796 0.008281
63.761388 21.253796 0.010736
67.625714 21.253796 0.013520
71.490041 21.253796 0.016595
75.354367 21.253796 0.019903
79.218694 21.253796 0.023362
83.083020 21.253796 0.026866
86.947347 21.253796 0.030000
90.811673 21.253796 0.030000
94.676000 21.253796 0.030000

-94.676000 25.118122 0.030000
-90.811673 25.118122 0.030000
-86.947347 25.118122 0.030000
-83.083020 25.118122 0.030000
-79.218694 25.118122 0.030000
-75.354367 25.118122 0.030000
-71.490041 25.118122 0.030000
-67.625714 25.118122 0.030000
-63.761388 25.118122 0.030000
-59.897061 25.118122 0.028733
-56.032735 25.118122 0.025033
-52.168408 25.118122 0.021486
-48.304082 25.118122 0.018149
-44.439755 25.118122 0.015069
-40.575429 25.118122 0.012284
-36.711102 25.118122 0.009815
-32.846776 25.118122 0.007673
-28.982449 25.118122 0.005855
-25.118122 25.118122 0.004348
-21.253796 25.118122 0.003129
-17.389469 25.118122 0.002169
-13.525143 25.118122 0.001433
-9.660816 25.118122 0.000884
-5.796490 25.118122 0.000484
-1.932163 25.118122 0.000199
1.932163 25.118122 -0.000003
5.796490 25.118122 -0.000149
9.660816 25.118122 -0.000256
13.525143 25.118122 -0.000335
17.389469 25.118122 -0.000388
21.253796 25.118122 -0.000406
25.118122 25.118122 -0.000375
28.982449 25.118122 -0.000269
32.846776 25.118122 -0.000057
36.711102 25.118122 0.000297
40.575429 25.118122 0.000834
44.439755 25.118122 0.001596
48.304082 25.118122 0.002622
52.168408 25.118122 0.003947
56.032735 25.118122 0.005600
59.897061 25.118122 0.007599
63.761388 25.118122 0.009947
67.625714 25.118122 0.012632
71.490041 25.118122 0.015620
75.354367 25.118122 0.018857
79.218694 25.118122 0.022263
83.083020 25.118122 0.025735
86.947347 25.118122 0.029141
90.811673 25.118122 0.030000
94.676000 25.118122 0.030000

-94.676000 28.982449 0.030000
-90.811673 28.982449 0.030000
-86.947347 28.982449 0.030000
-83.083020 28.982449 0.030000
-79.218694 28.982449 0.030000
-75.354367 28.982449 0.030000
-71.490041 28.982449 0.030000
-67.625714 28.982449 0.030000
-63.761388 28.982449 0.030000
-59.897061 28.982449 0.030000
-56.032735 28.982449 0.027858
-52.168408 28.982449 0.024242
-48.304082 28.982449 0.020796
-44.439755 28.982449 0.017573
-40.575429 28.982449 0.014615
-36.711102 28.982449 0.011953
-32.846776 28.982449 0.009604
-28.982449 28.982449 0.007574
-25.118122 28.982449 0.005855
-21.253796 28.982449 0.004433
-17.389469 28.982449 0.003281
-13.525143 28.982449 0.002370
-9.660816 28.982449 0.001664
-5.796490 28.982449 0.001128
-1.932163 28.982449 0.000726
1.932163 28.982449 0.000426
5.796490 28.982449 0.000201
9.660816 28.982449 0.000029
13.525143 28.982449 -0.000103
17.389469 28.982449 -0.000201
21.253796 28.982449 -0.000260
25.118122 28.982449 -0.000269
28.982449 28.982449 -0.000206
32.846776 28.982449 -0.000042
36.711102 28.982449 0.000257
40.575429 28.982449 0.000729
44.439755 28.982449 0.001417
48.304082 28.982449 0.002359
52.168408 28.982449 0.003593
56.032735 28.982449 0.005150
59.897061 28.982449 0.007050
63.761388 28.982449 0.009302
67.625714 28.982449 0.011895
71.490041 28.982449 0.014802
75.354367 28.982449 0.017973
79.218694 28.982449 0.021330
83.083020 28.982449 0.024770
86.947347 28.982449 0.028162
90.811673 28.982449 0.030000
94.676000 28.982449 0.030000

-94.676000 32.846776 0.030000
-90.811673 32.846776 0.030000
-86.947347 32.846776 0.030000
-83.083020 32.846776 0.030000
-79.218694 32.846776 0.030000
-75.354367 32.846776 0.030000
-71.490041 32.846776 0.030000
-67.625714 32.846776 0.030000
-63.761388 32.846776 0.030000
-59.897061 32.846776 0.030000
-56.032735 32.846776 0.030000
-52.168408 32.846776 0.027184
-48.304082 32.846776 0.023666
-44.439755 32.846776 0.020329
-40.575429 32.846776 0.017224
-36.711102 32.846776 0.014386
-32.846776 32.846776 0.011842
-28.982449 32.846776 0.009604
-25.118122 32.846776 0.007673
-21.253796 32.846776 0.006040
-17.389469 32.846776 0.004686
-13.525143 32.846776 0.003584
-9.660816 32.846776 0.002703
-5.796490 32.846776 0.002011
-1.932163 32.846776 0.001471
1.932163 32.846776 0.001053
5.796490 32.846776 0.000728
9.660816 32.846776 0.000472
13.525143 32.846776 0.000269
17.389469 32.846776 0.000112
21.253796 32.846776 -0.000000
25.118122 32.846776 -0.000057
28.982449 32.846776 -0.000042
32.846776 32.846776 0.000072
36.711102 32.846776 0.000315
40.575429 32.846776 0.000727
44.439755 32.846776 0.001346
48.304082 32.846776 0.002212
52.168408 32.846776 0.003364
56.032735 32.846776 0.004834
59.897061 32.846776 0.006645
63.761388 32.846776 0.008809
67.625714 32.846776 0.011319
71.490041 32.846776 0.014152
75.354367 32.846776 0.017260
79.218694 32.846776 0.020570
83.083020 32.846776 0.023979
86.947347 32.846776 0.027356
90.811673 32.846776 0.030000
94.676000 32.846776 0.030000

-94.676000 36.711102 0.030000
-90.811673 36.711102 0.030000
-86.947347 36.711102 0.030000
-83.083020 36.711102 0.030000
-79.218694 36.711102 0.030000
-75.354367 36.711102 0.030000
-71.490041 36.711102 0.030000
-67.625714 36.711102 0.030000
-63.761388 36.711102 0.030000
-59.897061 36.711102 0.030000
-56.032735 36.711102 0.030000
-52.168408 36.711102 0.030000
-48.304082 36.711102 0.026727
-44.439755 36.711102 0.023316
-40.575429 36.711102 0.020094
-36.711102 36.711102 0.017107
-32.846776 36.711102 0.014386
-28.982449 36.711102 0.011953
-25.118122 36.711102 0.009815
-21.253796 36.711102 0.007971
-17.389469 36.711102 0.006409
-13.525143 36.711102 0.005106
-9.660816 36.711102 0.004037
-5.796490 36.711102 0.003171
-1.932163 36.711102 0.002475
1.932163 36.711102 0.001919
5.796490 36.711102 0.001474
9.660816 36.711102 0.001115
13.525143 36.711102 0.000824
17.389469 36.711102 0.000591
21.253796 36.711102 0.000413
25.118122 36.711102 0.000297
28.982449 36.711102 0.000257
32.846776 36.711102 0.000315
36.711102 36.711102 0.000503
40.575429 36.711102 0.000854
44.439755 36.711102 0.001408
48.304082 36.711102 0.002204
52.168408 36.711102 0.003280
56.032735 36.711102 0.004671
59.897061 36.711102 0.006401
63.761388 36.711102 0.008485
67.625714 36.711102 0.010919
71.490041 36.711102 0.013683
75.354367 36.711102 0.016732
79.218694 36.711102 0.019996
83.083020 36.711102 0.023374
86.947347 36.711102 0.026733
90.811673 36.711102 0.029904
94.676000 36.711102 0.030000

-94.676000 40.575429 0.030000
-90.811673 40.575429 0.030000
-86.947347 40.575429 0.030000
-83.083020 40.575429 0.030000
-79.218694 40.575429 0.030000
-75.354367 40.575429 0.030000
-71.490041 40.575429 0.030000
-67.625714 40.575429 0.030000
-63.761388 40.575429 0.030000
-59.897061 40.575429 0.030000
-56.032735 40.575429 0.030000
-52.168408 40.575429 0.030000
-48.304082 40.575429 0.029939
-44.439755 40.575429 0.026496
-40.575429 40.575429 0.023198
-36.711102 40.575429 0.020094
-32.846776 40.575429 0.017224
-28.982449 40.575429 0.014615
-25.118122 40.575429 0.012284
-21.253796 40.575429 0.010236
-17.389469 40.575429 0.008465
-13.525143 40.575429 0.006958
-9.660816 40.575429 0.005691
-5.796490 40.575429 0.004639
-1.932163 40.575429 0.003773
1.932163 40.575429 0.003062
5.796490 40.575429 0.002479
9.660816 40.575429 0.001999
13.525143 40.575429 0.001603
17.389469 40.575429 0.001279
21.253796 40.575429 0.001021
25.118122 40.575429 0.000834
28.982449 40.575429 0.000729
32.846776 40.575429 0.000727
36.711102 40.575429 0.000854
40.575429 40.575429 0.001144
44.439755 40.575429 0.001634
48.304082 40.575429 0.002363
52.168408 40.575429 0.003369
56.032735 40.575429 0.004687
59.897061 40.575429 0.006342
63.761388 40.575429 0.008352
67.625714 40.575429 0.010715
71.490041 40.575429 0.013415
75.354367 40.575429 0.016408
79.218694 40.575429 0.019626
83.083020 40.575429 0.022969
86.947347 40.575429 0.026305
90.811673 40.575429 0.029461
94.676000 40.575429 0.030000

-94.676000 44.439755 0.030000
-90.811673 44.439755 0.030000
-86.947347 44.439755 0.030000
-83.083020 44.439755 0.030000
-79.218694 44.439755 0.030000
-75.354367 44.439755 0.030000
-71.490041 44.439755 0.030000
-67.625714 44.439755 0.030000
-63.761388 44.439755 0.030000
-59.897061 44.439755 0.030000
-56.032735 44.439755 0.030000
-52.168408 44.439755 0.030000
-48.304082 44.439755 0.030000
-44.439755 44.439755 0.029826
-40.575429 44.439755 0.026496
-36.711102 44.439755 0.023316
-32.846776 44.439755 0.020329
-28.982449 44.439755 0.017573
-25.118122 44.439755 0.015069
-21.253796 44.439755 0.012832
-17.389469 44.439755 0.010862
-13.525143 44.439755 0.009151
-9.660816 44.439755 0.007684
-5.796490 44.439755 0.006440
-1.932163 44.439755 0.005392
1.932163 44.439755 0.004514
5.796490 44.439755 0.003779
9.660816 44.439755 0.003163
13.525143 44.439755 0.002646
17.389469 44.439755 0.002216
21.253796 44.439755 0.001865
25.118122 44.439755 0.001596
28.982449 44.439755 0.001417
32.846776 44.439755 0.001346
36.711102 44.439755 0.001408
40.575429 44.439755 0.001634
44.439755 44.439755 0.002060
48.304082 44.439755 0.002723
52.168408 44.439755 0.003662
56.032735 44.439755 0.004911
59.897061 44.439755 0.006497
63.761388 44.439755 0.008437
67.625714 44.439755 0.010734
71.490041 44.439755 0.013370
75.354367 44.439755 0.016307
79.218694 44.439755 0.019477
83.083020 44.439755 0.022782
86.947347 44.439755 0.026086
90.811673 44.439755 0.029216
94.676000 44.439755 0.030000

-94.676000 48.304082 0.030000
-90.811673 48.304082 0.030000
-86.947347 48.304082 0.030000
-83.083020 48.304082 0.030000
-79.218694 48.304082 0.030000
-75.354367 48.304082 0.030000
-71.490041 48.304082 0.030000
-67.625714 48.304082 0.030000
-63.761388 48.304082 0.030000
-59.897061 48.304082 0.030000
-56.032735 48.304082 0.030000
-52.168408 48.304082 0.030000
-48.304082 48.304082 0.030000
-44.439755 48.304082 0.030000
-40.575429 48.304082 0.029939
-36.711102 48.304082 0.026727
-32.846776 48.304082 0.023666
-28.982449 48.304082 0.020796
-25.118122 48.304082 0.018149
-21.253796 48.304082 0.015743
-17.389469 48.304082 0.013589
-13.525143 48.304082 0.011686
-9.660816 48.304082 0.010023
-5.796490 48.304082 0.008586
-1.932163 48.304082 0.007352
1.932163 48.304082 0.006299
5.796490 48.304082 0.005401
9.660816 48.304082 0.004638
13.525143 48.304082 0.003989
17.389469 48.304082 0.003440
21.253796 48.304082 0.002984
25.118122 48.304082 0.002622
28.982449 48.304082 0.002359
32.846776 48.304082 0.002212
36.711102 48.304082 0.002204
40.575429 48.304082 0.002363
44.439755 48.304082 0.002723
48.304082 48.304082 0.003322
52.168408 48.304082 0.004195
56.032735 48.304082 0.005377
59.897061 48.304082 0.006896
63.761388 48.304082 0.008770
67.625714 48.304082 0.011001
71.490041 48.304082 0.013576
75.354367 48.304082 0.016455
79.218694 48.304082 0.019572
83.083020 48.304082 0.022829
86.947347 48.304082 0.026090
90.811673 48.304082 0.029178
94.676000 48.304082 0.030000

-94.676000 52.168408 0.030000
-90.811673 52.168408 0.030000
-86.947347 52.168408 0.030000
-83.083020 52.168408 0.030000
-79.218694 52.168408 0.030000
-75.354367 52.168408 0.030000
-71.490041 52.168408 0.030000
-67.625714 52.168408 0.030000
-63.761388 52.168408 0.030000
-59.897061 52.168408 0.030000
-56.032735 52.168408 0.030000
-52.168408 52.168408 0.030000
-48.304082 52.168408 0.030000
-44.439755 52.168408 0.030000
-40.575429 52.168408 0.030000
-36.711102 52.168408 0.030000
-32.846776 52.168408 0.027184
-28.982449 52.168408 0.024242
-25.118122 52.168408 0.021486
-21.253796 52.168408 0.018942
-17.389469 52.168408 0.016628
-13.525143 52.168408 0.014548
-9.660816 52.168408 0.012702
-5.796490 52.168408 0.011078
-1.932163 52.168408 0.009660
1.932163 52.168408 0.008430
5.796490 52.168408 0.007366
9.660816 52.168408 0.006448
13.525143 52.168408 0.005658
17.389469 52.168408 0.004982
21.253796 52.168408 0.004412
25.118122 52.168408 0.003947
28.982449 52.168408 0.003593
32.846776 52.168408 0.003364
36.711102 52.168408 0.003280
40.575429 52.168408 0.003369
44.439755 52.168408 0.003662
48.304082 52.168408 0.004195
52.168408 52.168408 0.005003
56.032735 52.168408 0.006120
59.897061 52.168408 0.007573
63.761388 52.168408 0.009381
67.625714 52.168408 0.011547
71.490041 52.168408 0.014057
75.354367 52.168408 0.016873
79.218694 52.168408 0.019930
83.083020 52.168408 0.023128
86.947347 52.168408 0.026329
90.811673 52.168408 0.029355
94.676000 52.168408 0.030000

-94.676000 56.032735 0.030000
-90.811673 56.032735 0.030000
-86.947347 56.032735 0.030000
-83.083020 56.032735 0.030000
-79.218694 56.032735 0.030000
-75.354367 56.032735 0.030000
-71.490041 56.032735 0.030000
-67.625714 56.032735 0.030000
-63.761388 56.032735 0.030000
-59.897061 56.032735 0.030000
-56.032735 56.032735 0.030000
-52.168408 56.032735 0.030000
-48.304082 56.032735 0.030000
-44.439755 56.032735 0.030000
-40.575429 56.032735 0.030000
-36.711102 56.032735 0.030000
-32.846776 56.032735 0.030000
-28.982449 56.032735 0.027858
-25.118122 56.032735 0.025033
-21.253796 56.032735 0.022387
-17.389469 56.032735 0.019942
-13.525143 56.032735 0.017712
-9.660816 56.032735 0.015700
-5.796490 56.032735 0.013903
-1.932163 56.032735 0.012311
1.932163 56.032735 0.010909
5.796490 56.032735 0.009679
9.660816 56.032735 0.008605
13.525143 56.032735 0.007670
17.389469 56.032735 0.006862
21.253796 56.032735 0.006173
25.118122 56.032735 0.005600
28.982449 56.032735 0.005150
32.846776 56.032735 0.004834
36.711102 56.032735 0.004671
40.575429 56.032735 0.004687
44.439755 56.032735 0.004911
48.304082 56.032735 0.005377
52.168408 56.032735 0.006120
56.032735 56.032735 0.007172
59.897061 56.032735 0.008559
63.761388 56.032735 0.010300
67.625714 56.032735 0.012398
71.490041 56.032735 0.014838
75.354367 56.032735 0.017584
79.218694 56.032735 0.020569
83.083020 56.032735 0.023692
86.947347 56.032735 0.026814
90.811673 56.032735 0.029750
94.676000 56.032735 0.030000

-94.676000 59.897061 0.030000
-90.811673 59.897061 0.030000
-86.947347 59.897061 0.030000
-83.083020 59.897061 0.030000
-79.218694 59.897061 0.030000
-75.354367 59.897061 0.030000
-71.490041 59.897061 0.030000
-67.625714 59.897061 0.030000
-63.761388 59.897061 0.030000
-59.897061 59.897061 0.030000
-56.032735 59.897061 0.030000
-52.168408 59.897061 0.030000
-48.304082 59.897061 0.030000
-44.439755 59.897061 0.030000
-40.575429 59.897061 0.030000
-36.711102 59.897061 0.030000
-32.846776 59.897061 0.030000
-28.982449 59.897061 0.030000
-25.118122 59.897061 0.028733
-21.253796 59.897061 0.026024
-17.389469 59.897061 0.023485
-13.525143 59.897061 0.021134
-9.660816 59.897061 0.018983
-5.796490 59.897061 0.017034
-1.932163 59.897061 0.015283
1.932163 59.897061 0.013721
5.796490 59.897061 0.012334
9.660816 59.897061 0.011108
13.525143 59.897061 0.010031
17.389469 59.897061 0.009091
21.253796 59.897061 0.008281
25.118122 59.897061 0.007599
28.982449 59.897061 0.007050
32.846776 59.897061 0.006645
36.711102 59.897061 0.006401
40.575429 59.897061 0.006342
44.439755 59.897061 0.006497
48.304082 59.897061 0.006896
52.168408 59.897061 0.007573
56.032735 59.897061 0.008559
59.897061 59.897061 0.009879
63.761388 59.897061 0.011550
67.625714 59.897061 0.013575
71.490041 59.897061 0.015939
75.354367 59.897061 0.018603
79.218694 59.897061 0.021501
83.083020 59.897061 0.024528
86.947347 59.897061 0.027544
90.811673 59.897061 0.030000
94.676000 59.897061 0.030000

-94.676000 63.761388 0.030000
-90.811673 63.761388 0.030000
-86.947347 63.761388 0.030000
-83.083020 63.761388 0.030000
-79.218694 63.761388 0.030000
-75.354367 63.761388 0.030000
-71.490041 63.761388 0.030000
-67.625714 63.761388 0.030000
-63.761388 63.761388 0.030000
-59.897061 63.761388 0.030000
-56.032735 63.761388 0.030000
-52.168408 63.761388 0.030000
-48.304082 63.761388 0.030000
-44.439755 63.761388 0.030000
-40.575429 63.761388 0.030000
-36.711102 63.761388 0.030000
-32.846776 63.761388 0.030000
-28.982449 63.761388 0.030000
-25.118122 63.761388 0.030000
-21.253796 63.761388 0.029792
-17.389469 63.761388 0.027197
-13.525143 63.761388 0.024761
-9.660816 63.761388 0.022502
-5.796490 63.761388 0.020428
-1.932163 63.761388 0.018541
1.932163 63.761388 0.016836
5.796490 63.761388 0.015306
9.660816 63.761388 0.013940
13.525143 63.761388 0.012729
17.389469 63.761388 0.011663
21.253796 63.761388 0.010736
25.118122 63.761388 0.009947
28.982449 63.761388 0.009302
32.846776 63.761388 0.008809
36.711102 63.761388 0.008485
40.575429 63.761388 0.008352
44.439755 63.761388 0.008437
48.304082 63.761388 0.008770
52.168408 63.761388 0.009381
56.032735 63.761388 0.010300
59.897061 63.761388 0.011550
63.761388 63.761388 0.013147
67.625714 63.761388 0.015092
71.490041 63.761388 0.017369
75.354367 63.761388 0.019938
79.218694 63.761388 0.022728
83.083020 63.761388 0.025635
86.947347 63.761388 0.028512
90.811673 63.761388 0.030000
94.676000 63.761388 0.030000

-94.676000 67.625714 0.030000
-90.811673 67.625714 0.030000
-86.947347 67.625714 0.030000
-83.083020 67.625714 0.030000
-79.218694 67.625714 0.030000
-75.354367 67.625714 0.030000
-71.490041 67.625714 0.030000
-67.625714 67.625714 0.030000
-63.761388 67.625714 0.030000
-59.897061 67.625714 0.030000
-56.032735 67.625714 0.030000
-52.168408 67.625714 0.030000
-48.304082 67.625714 0.030000
-44.439755 67.625714 0.030000
-40.575429 67.625714 0.030000
-36.711102 67.625714 0.030000
-32.846776 67.625714 0.030000
-28.982449 67.625714 0.030000
-25.118122 67.625714 0.030000
-21.253796 67.625714 0.030000
-17.389469 67.625714 0.030000
-13.525143 67.625714 0.028528
-9.660816 67.625714 0.026196
-5.796490 67.625714 0.024028
-1.932163 67.625714 0.022032
1.932163 67.625714 0.020209
5.796490 67.625714 0.018556
9.660816 67.625714 0.017067
13.525143 67.625714 0.015735
17.389469 67.625714 0.014554
21.253796 67.625714 0.013520
25.118122 67.625714 0.012632
28.982449 67.625714 0.011895
32.846776 67.625714 0.011319
36.711102 67.625714 0.010919
40.575429 67.625714 0.010715
44.439755 67.625714 0.010734
48.304082 67.625714 0.011001
52.168408 67.625714 0.011547
56.032735 67.625714 0.012398
59.897061 67.625714 0.013575
63.761388 67.625714 0.015092
67.625714 67.625714 0.016949
71.490041 67.625714 0.019126
75.354367 67.625714 0.021580
79.218694 67.625714 0.024239
83.083020 67.625714 0.026994
86.947347 67.625714 0.029694
90.811673 67.625714 0.030000
94.676000 67.625714 0.030000

-94.676000 71.490041 0.030000
-90.811673 71.490041 0.030000
-86.947347 71.490041 0.030000
-83.083020 71.490041 0.030000
-79.218694 71.490041 0.030000
-75.354367 71.490041 0.030000
-71.490041 71.490041 0.030000
-67.625714 71.490041 0.030000
-63.761388 71.490041 0.030000
-59.897061 71.490041 0.030000
-56.032735 71.490041 0.030000
-52.168408 71.490041 0.030000
-48.304082 71.490041 0.030000
-44.439755 71.490041 0.030000
-40.575429 71.490041 0.030000
-36.711102 71.490041 0.030000
-32.846776 71.490041 0.030000
-28.982449 71.490041 0.030000
-25.118122 71.490041 0.030000
-21.253796 71.490041 0.030000
-17.389469 71.490041 0.030000
-13.525143 71.490041 0.030000
-9.660816 71.490041 0.029992
-5.796490 71.490041 0.027764
-1.932163 71.490041 0.025690
1.932163 71.490041 0.023777
5.796490 71.490041 0.022026
9.660816 71.490041 0.020436
13.525143 71.490041 0.019002
17.389469 71.490041 0.017723
21.253796 71.490041 0.016595
25.118122 71.490041 0.015620
28.982449 71.490041 0.014802
32.846776 71.490041 0.014152
36.711102 71.490041 0.013683
40.575429 71.490041 0.013415
44.439755 71.490041 0.013370
48.304082 71.490041 0.013576
52.168408 71.490041 0.014057
56.032735 71.490041 0.014838
59.897061 71.490041 0.015939
63.761388 71.490041 0.017369
67.625714 71.490041 0.019126
71.490041 71.490041 0.021186
75.354367 71.490041 0.023504
79.218694 71.490041 0.026002
83.083020 71.490041 0.028568
86.947347 71.490041 0.030000
90.811673 71.490041 0.030000
94.676000 71.490041 0.030000

-94.676000 75.354367 0.030000
-90.811673 75.354367 0.030000
-86.947347 75.354367 0.030000
-83.083020 75.354367 0.030000
-79.218694 75.354367 0.030000
-75.354367 75.354367 0.030000
-71.490041 75.354367 0.030000
-67.625714 75.354367 0.030000
-63.761388 75.354367 0.030000
-59.897061 75.354367 0.030000
-56.032735 75.354367 0.030000
-52.168408 75.354367 0.030000
-48.304082 75.354367 0.030000
-44.439755 75.354367 0.030000
-40.575429 75.354367 0.030000
-36.711102 75.354367 0.030000
-32.846776 75.354367 0.030000
-28.982449 75.354367 0.030000
-25.118122 75.354367 0.030000
-21.253796 75.354367 0.030000
-17.389469 75.354367 0.030000
-13.525143 75.354367 0.030000
-9.660816 75.354367 0.030000
-5.796490 75.354367 0.030000
-1.932163 75.354367 0.029436
1.932163 75.354367 0.027462
5.796490 75.354367 0.025641
9.660816 75.354367 0.023975
13.525143 75.354367 0.022463
17.389469 75.354367 0.021106
21.253796 75.354367 0.019903
25.118122 75.354367 0.018857
28.982449 75.354367 0.017973
32.846776 75.354367 0.017260
36.711102 75.354367 0.016732
40.575429 75.354367 0.016408
44.439755 75.354367 0.016307
48.304082 75.354367 0.016455
52.168408 75.354367 0.016873
56.032735 75.354367 0.017584
59.897061 75.354367 0.018603
63.761388 75.354367 0.019938
67.625714 75.354367 0.021580
71.490041 75.354367 0.023504
75.354367 75.354367 0.025658
79.218694 75.354367 0.027961
83.083020 75.354367 0.030000
86.947347 75.354367 0.030000
90.811673 75.354367 0.030000
94.676000 75.354367 0.030000

-94.676000 79.218694 0.030000
-90.811673 79.218694 0.030000
-86.947347 79.218694 0.030000
-83.083020 79.218694 0.030000
-79.218694 79.218694 0.030000
-75.354367 79.218694 0.030000
-71.490041 79.218694 0.030000
-67.625714 79.218694 0.030000
-63.761388 79.218694 0.030000
-59.897061 79.218694 0.030000
-56.032735 79.218694 0.030000
-52.168408 79.218694 0.030000
-48.304082 79.218694 0.030000
-44.439755 79.218694 0.030000
-40.575429 79.218694 0.030000
-36.711102 79.218694 0.030000
-32.846776 79.218694 0.030000
-28.982449 79.218694 0.030000
-25.118122 79.218694 0.030000
-21.253796 79.218694 0.030000
-17.389469 79.218694 0.030000
-13.525143 79.218694 0.030000
-9.660816 79.218694 0.030000
-5.796490 79.218694 0.030000
-1.932163 79.218694 0.030000
1.932163 79.218694 0.030000
5.796490 79.218694 0.029312
9.660816 79.218694 0.027596
13.525143 79.218694 0.026031
17.389469 79.218694 0.024619
21.253796 79.218694 0.023362
25.118122 79.218694 0.022263
28.982449 79.218694 0.021330
32.846776 79.218694 0.020570
36.711102 79.218694 0.019996
40.575429 79.218694 0.019626
44.439755 79.218694 0.019477
48.304082 79.218694 0.019572
52.168408 79.218694 0.019930
56.032735 79.218694 0.020569
59.897061 79.218694 0.021501
63.761388 79.218694 0.022728
67.625714 79.218694 0.024239
71.490041 79.218694 0.026002
75.354367 79.218694 0.027961
79.218694 79.218694 0.030000
83.083020 79.218694 0.030000
86.947347 79.218694 0.030000
90.811673 79.218694 0.030000
94.676000 79.218694 0.030000

-94.676000 83.083020 0.030000
-90.811673 83.083020 0.030000
-86.947347 83.083020 0.030000
-83.083020 83.083020 0.030000
-79.218694 83.083020 0.030000
-75.354367 83.083020 0.030000
-71.490041 83.083020 0.030000
-67.625714 83.083020 0.030000
-63.761388 83.083020 0.030000
-59.897061 83.083020 0.030000
-56.032735 83.083020 0.030000
-52.168408 83.083020 0.030000
-48.304082 83.083020 0.030000
-44.439755 83.083020 0.030000
-40.575429 83.083020 0.030000
-36.711102 83.083020 0.030000
-32.846776 83.083020 0.030000
-28.982449 83.083020 0.030000
-25.118122 83.083020 0.030000
-21.253796 83.083020 0.030000
-17.389469 83.083020 0.030000
-13.525143 83.083020 0.030000
-9.660816 83.083020 0.030000
-5.796490 83.083020 0.030000
-1.932163 83.083020 0.030000
1.932163 83.083020 0.030000
5.796490 83.083020 0.030000
9.660816 83.083020 0.030000
13.525143 83.083020 0.029599
17.389469 83.083020 0.028155
21.253796 83.083020 0.026866
25.118122 83.083020 0.025735
28.982449 83.083020 0.024770
32.846776 83.083020 0.023979
36.711102 83.083020 0.023374
40.575429 83.083020 0.022969
44.439755 83.083020 0.022782
48.304082 83.083020 0.022829
52.168408 83.083020 0.023128
56.032735 83.083020 0.023692
59.897061 83.083020 0.024528
63.761388 83.083020 0.025635
67.625714 83.083020 0.026994
71.490041 83.083020 0.028568
75.354367 83.083020 0.030000
79.218694 83.083020 0.030000
83.083020 83.083020 0.030000
86.947347 83.083020 0.030000
90.811673 83.083020 0.030000
94.676000 83.083020 0.030000

-94.676000 86.947347 0.030000
-90.811673 86.947347 0.030000
-86.947347 86.947347 0.030000
-83.083020 86.947347 0.030000
-79.218694 86.947347 0.030000
-75.354367 86.947347 0.030000
-71.490041 86.947347 0.030000
-67.625714 86.947347 0.030000
-63.761388 86.947347 0.030000
-59.897061 86.947347 0.030000
-56.032735 86.947347 0.030000
-52.168408 86.947347 0.030000
-48.304082 86.947347 0.030000
-44.439755 86.947347 0.030000
-40.575429 86.947347 0.030000
-36.711102 86.947347 0.030000
-32.846776 86.947347 0.030000
-28.982449 86.947347 0.030000
-25.118122 86.947347 0.030000
-21.253796 86.947347 0.030000
-17.389469 86.947347 0.030000
-13.525143 86.947347 0.030000
-9.660816 86.947347 0.030000
-5.796490 86.947347 0.030000
-1.932163 86.947347 0.030000
1.932163 86.947347 0.030000
5.796490 86.947347 0.030000
9.660816 86.947347 0.030000
13.525143 86.947347 0.030000
17.389469 86.947347 0.030000
21.253796 86.947347 0.030000
25.118122 86.947347 0.029141
28.982449 86.947347 0.028162
32.846776 86.947347 0.027356
36.711102 86.947347 0.026733
40.575429 86.947347 0.026305
44.439755 86.947347 0.026086
48.304082 86.947347 0.026090
52.168408 86.947347 0.026329
56.032735 86.947347 0.026814
59.897061 86.947347 0.027544
63.761388 86.947347 0.028512
67.625714 86.947347 0.029694
71.490041 86.947347 0.030000
75.354367 86.947347 0.030000
79.218694 86.947347 0.030000
83.083020 86.947347 0.030000
86.947347 86.947347 0.030000
90.811673 86.947347 0.030000
94.676000 86.947347 0.030000

-94.676000 90.811673 0.030000
-90.811673 90.811673 0.030000
-86.947347 90.811673 0.030000
-83.083020 90.811673 0.030000
-79.218694 90.811673 0.030000
-75.354367 90.811673 0.030000
-71.490041 90.811673 0.030000
-67.625714 90.811673 0.030000
-63.761388 90.811673 0.030000
-59.897061 90.811673 0.030000
-56.032735 90.811673 0.030000
-52.168408 90.811673 0.030000
-48.304082 90.811673 0.030000
-44.439755 90.811673 0.030000
-40.575429 90.811673 0.030000
-36.711102 90.811673 0.030000
-32.846776 90.811673 0.030000
-28.982449 90.811673 0.030000
-25.118122 90.811673 0.030000
-21.253796 90.811673 0.030000
-17.389469 90.811673 0.030000
-13.525143 90.811673 0.030000
-9.660816 90.811673 0.030000
-5.796490 90.811673 0.030000
-1.932163 90.811673 0.030000
1.932163 90.811673 0.030000
5.796490 90.811673 0.030000
9.660816 90.811673 0.030000
13.525143 90.811673 0.030000
17.389469 90.811673 0.030000
21.253796 90.811673 0.030000
25.118122 90.811673 0.030000
28.982449 90.811673 0.030000
32.846776 90.811673 0.030000
36.711102 90.811673 0.029904
40.575429 90.811673 0.029461
44.439755 90.811673 0.029216
48.304082 90.811673 0.029178
52.168408 90.811673 0.029355
56.032735 90.811673 0.029750
59.897061 90.811673 0.030000
63.761388 90.811673 0.030000
67.625714 90.811673 0.030000
71.490041 90.811673 0.030000
75.354367 90.811673 0.030000
79.218694 90.811673 0.030000
83.083020 90.811673 0.030000
86.947347 90.811673 0.030000
90.811673 90.811673 0.030000
94.676000 90.811673 0.030000

-94.676000 94.676000 0.030000
-90.811673 94.676000 0.030000
-86.947347 94.676000 0.030000
-83.083020 94.676000 0.030000
-79.218694 94.676000 0.030000
-75.354367 94.676000 0.030000
-71.490041 94.676000 0.030000
-67.625714 94.676000 0.030000
-63.761388 94.676000 0.030000
-59.897061 94.676000 0.030000
-56.032735 94.676000 0.030000
-52.168408 94.676000 0.030000
-48.304082 94.676000 0.030000
-44.439755 94.676000 0.030000
-40.575429 94.676000 0.030000
-36.711102 94.676000 0.030000
-32.846776 94.676000 0.030000
-28.982449 94.676000 0.030000
-25.118122 94.676000 0.030000
-21.253796 94.676000 0.030000
-17.389469 94.676000 0.030000
-13.525143 94.676000 0.030000
-9.660816 94.676000 0.030000
-5.796490 94.676000 0.030000
-1.932163 94.676000 0.030000
1.932163 94.676000 0.030000
5.796490 94.676000 0.030000
9.660816 94.676000 0.030000
13.525143 94.676000 0.030000
17.389469 94.676000 0.030000
21.253796 94.676000 0.030000
25.118122 94.676000 0.030000
28.982449 94.676000 0.030000
32.846776 94.676000 0.030000
36.711102 94.676000 0.030000
40.575429 94.676000 0.030000
44.439755 94.676000 0.030000
48.304082 94.676000 0.030000
52.168408 94.676000 0.030000
56.032735 94.676000 0.030000
59.897061 94.676000 0.030000
63.761388 94.676000 0.030000
67.625714 94.676000 0.030000
71.490041 94.676000 0.030000
75.354367 94.676000 0.030000
79.218694 94.676000 0.030000
83.083020 94.676000 0.030000
86.947347 94.676000 0.030000
90.811673 94.676000 0.030000
94.676000 94.676000 0.030000



==> data/flow-20-0-adj.txt <==
0.0000e+00, 0.0000e+00, -0.0000e+00, -0.0000e+00
7.5019e-06, 1.9285e+01, -1.7577e+00, -2.1544e+01
2.0100e-04, 2.7278e+01, -3.6161e+00, -2.6702e+01
5.4052e-04, 2.9924e+01, -4.8962e+00, -2.9333e+01
9.3359e-04, 3.1547e+01, -5.7355e+00, -3.0275e+01
1.3539e-03, 3.2837e+01, -6.3448e+00, -3.0786e+01
1.7916e-03, 3.3969e+01, -6.8280e+00, -3.1109e+01
2.2418e-03, 3.5003e+01, -7.2433e+00, -3.1327e+01
2.7019e-03, 3.5974e+01, -7.6102e+00, -3.1519e+01
3.1702e-03, 3.6897e+01, -7.9445e+00, -3.1695e+01
3.6452e-03, 3.7781e+01, -8.2573e+00, -3.1822e+01
4.1264e-03, 3.8632e+01, -8.5600e+00, -3.1936e+01
4.6130e-03, 3.9455e+01, -8.8511e+00, -3.2033e+01
5.1046e-03, 4.0255e+01, -9.1343e+00, -3.2110e+01
5.6008e-03, 4.1035e+01, -9.4118e+00, -3.2184e+01
6.1015e-03, 4.1796e+01, -9.6858e+00, -3.2265e+01
6.6064e-03, 4.2542e+01, -9.9535e+00, -3.2345e+01
7.1150e-03, 4.3274e+01, -1.0218e+01, -3.2407e+01
7.6272e-03, 4.3994e+01, -1.0478e+01, -3.2470e+01
8.1428e-03, 4.4706e+01, -1.0734e+01, -3.2532e+01
8.6618e-03, 4.5407e+01, -1.0987e+01, -3.2585e+01
9.1840e-03, 4.6098e+01, -1.1234e+01, -3.2638e+01
9.7091e-03, 4.6780e+01, -1.1482e+01, -3.2689e+01
1.0237e-02, 4.7457e+01, -1.1727e+01, -3.2740e+01
1.0768e-02, 4.8125e+01, -1.1972e+01, -3.2782e+01
1.1301e-02, 4.8784e+01, -1.2215e+01, -3.2823e+01
1.1837e-02, 4.9438e+01, -1.2458e+01, -3.2862e+01
1.2375e-02, 5.0087e+01, -1.2701e+01, -3.2896e+01
1.2916e-02, 5.0728e+01, -1.2942e+01, -3.2931e+01
1.3459e-02, 5.1365e+01, -1.3182e+01, -3.2963e+01
1.4004e-02, 5.1997e+01, -1.3422e+01, -3.2995e+01
1.4551e-02, 5.2625e+01, -1.3660e+01, -3.3025e+01
1.5101e-02, 5.3249e+01, -1.3898e+01, -3.3050e+01
1.5652e-02, 5.3871e+01, -1.4133e+01, -3.3077e+01
1.6205e-02, 5.4487e+01, -1.4367e+01, -3.3104e+01
1.6760e-02, 5.5102e+01, -1.4602e+01, -3.3129e+01
1.7317e-02, 5.5715e+01, -1.4834e+01, -3.3156e+01
1.7876e-02, 5.6324e+01, -1.5067e+01, -3.3184e+01
1.8437e-02, 5.6931e+01, -1.5297e+01, -3.3207e+01
1.8999e-02, 5.7533e+01, -1.5526e+01, -3.3231e+01
1.9563e-02, 5.8134e+01, -1.5754e+01, -3.3249e+01
2.0128e-02, 5.8734e+01, -1.5982e+01, -3.3271e+01
2.0695e-02, 5.9331e+01, -1.6208e+01, -3.3290e+01
2.1264e-02, 5.9924e+01, -1.6433e+01, -3.3309e+01
2.1834e-02, 6.0519e+01, -1.6659e+01, -3.3328e+01
2.2406e-02, 6.1107e+01, -1.6881e+01, -3.3342e+01
2.2979e-02, 6.1698e+01, -1.7106e+01, -3.3362e+01
2.3554e-02, 6.2283e+01, -1.7329e+01, -3.3374e+01
2.4130e-02, 6.2869e+01, -1.7551e+01, -3.3388e+01
2.4707e-02, 6.3453e+01, -1.7771e+01, -3.3401e+01
2.5286e-02, 6.4033e+01, -1.7992e+01, -3.3417e+01
2.5866e-02, 6.4614e+01, -1.8213e+01, -3.3434e+01
2.6448e-02, 6.5192e+01, -1.8433e+01, -3.3448e+01
2.7031e-02, 6.5770e+01, -1.8653e+01, -3.3466e+01
2.7615e-02, 6.6349e+01, -1.8873e+01, -3.3482e+01
2.8201e-02, 6.6920e+01, -1.9088e+01, -3.3496e+01
2.8788e-02, 6.7496e+01, -1.9308e+01, -3.3514e+01
2.9376e-02, 6.8065e+01, -1.9522e+01, -3.3525e+01
2.9965e-02, 6.8636e+01, -1.9739e+01, -3.3538e+01
3.0556e-02, 6.9207e+01, -1.9956e+01, -3.3550e+01
3.1147e-02, 6.9774e+01, -2.0170e+01, -3.3563e+01
3.1740e-02, 7.0342e+01, -2.0386e+01, -3.3570e+01
3.2334e-02, 7.0910e+01, -2.0603e+01, -3.3585e+01
3.2930e-02, 7.1474e+01, -2.0817e+01, -3.3594e+01
3.3526e-02, 7.2037e+01, -2.1030e+01, -3.3608e+01
3.4124e-02, 7.2600e+01, -2.1243e+01, -3.3621e+01
3.4722e-02, 7.3162e+01, -2.1458e+01, -3.3630e+01
3.5322e-02, 7.3724e+01, -2.1671e+01, -3.3646e+01
3.5923e-02, 7.4284e+01, -2.1882e+01, -3.3658e+01
3.6525e-02, 7.4844e+01, -2.2093e+01, -3.3666e+01
3.7128e-02, 7.5401e+01, -2.2305e+01, -3.3674e+01
3.7732e-02, 7.5961e+01, -2.2516e+01, -3.3688e+01
3.8337e-02, 7.6517e+01, -2.2727e+01, -3.3694e+01
3.8943e-02, 7.7074e+01, -2.2936e+01, -3.3711e+01
3.9550e-02, 7.7629e+01, -2.3148e+01, -3.3712e+01
4.0158e-02, 7.8184e+01, -2.3356e+01, -3.3731e+01
4.0274e-02, 8.6794e+01, -8.7672e+00, -2.9074e+01
3.9737e-02, 8.6258e+01, -8.6651e+00, -2.9071e+01
3.9202e-02, 8.5719e+01, -8.5609e+00, -2.9054e+01
3.8666e-02, 8.5184e+01, -8.4563e+00, -2.9049e+01
3.8132e-02, 8.4646e+01, -8.3522e+00, -2.9037e+01
3.7599e-02, 8.4106e+01, -8.2498e+00, -2.9029e+01
3.7066e-02, 8.3566e+01, -8.1461e+00, -2.9018e+01
3.6533e-02, 8.3024e+01, -8.0410e+00, -2.9008e+01
3.6003e-02, 8.2485e+01, -7.9378e+00, -2.9004e+01
3.5472e-02, 8.1942e+01, -7.8324e+00, -2.8997e+01
3.4942e-02, 8.1399e+01, -7.7275e+00, -2.8986e+01
3.4413e-02, 8.0855e+01, -7.6228e+00, -2.8969e+01
3.3886e-02, 8.0312e+01, -7.5184e+00, -2.8961e+01
3.3359e-02, 7.9769e+01, -7.4126e+00, -2.8957e+01
3.2832e-02, 7.9224e+01, -7.3077e+00, -2.8941e+01
3.2307e-02, 7.8676e+01, -7.2015e+00, -2.8934e+01
3.1782e-02, 7.8130e+01, -7.0960e+00, -2.8922e+01
3.1258e-02, 7.7582e+01, -6.9881e+00, -2.8911e+01
3.0735e-02, 7.7030e+01, -6.8799e+00, -2.8898e+01
3.0213e-02, 7.6482e+01, -6.7737e+00, -2.8898e+01
2.9692e-02, 7.5932e+01, -6.6675e+00, -2.8877e+01
2.9171e-02, 7.5378e+01, -6.5584e+00, -2.8873e+01
2.8653e-02, 7.4824e+01, -6.4508e+00, -2.8859e+01
2.8134e-02, 7.4272e+01, -6.3430e+00, -2.8850e+01
2.7617e-02, 7.3717e+01, -6.2353e+00, -2.8840e+01
2.7100e-02, 7.3161e+01, -6.1271e+00, -2.8828e+01
2.6585e-02, 7.2603e+01, -6.0186e+00, -2.8818e+01
2.6070e-02, 7.2045e+01, -5.9099e+00, -2.8804e+01
2.5557e-02, 7.1484e+01, -5.8007e+00, -2.8792e+01
2.5045e-02, 7.0922e+01, -5.6902e+00, -2.8782e+01
2.4533e-02, 7.0357e+01, -5.5800e+00, -2.8767e+01
2.4023e-02, 6.9792e+01, -5.4699e+00, -2.8758e+01
2.3514e-02, 6.9226e+01, -5.3607e+00, -2.8745e+01
2.3006e-02, 6.8661e+01, -5.2540e+00, -2.8736e+01
2.2500e-02, 6.8093e+01, -5.1459e+00, -2.8720e+01
2.1994e-02, 6.7520e+01, -5.0357e+00, -2.8707e+01
2.1489e-02, 6.6949e+01, -4.9259e+00, -2.8694e+01
2.0985e-02, 6.6373e+01, -4.8156e+00, -2.8685e+01
2.0483e-02, 6.5797e+01, -4.7064e+00, -2.8675e+01
1.9982e-02, 6.5219e+01, -4.5969e+00, -2.8662e+01
1.9483e-02, 6.4636e+01, -4.4860e+00, -2.8650e+01
1.8984e-02, 6.4054e+01, -4.3771e+00, -2.8640e+01
1.8487e-02, 6.3469e+01, -4.2665e+00, -2.8628e+01
1.7991e-02, 6.2879e+01, -4.1563e+00, -2.8612e+01
1.7496e-02, 6.2290e+01, -4.0457e+00, -2.8596e+01
1.7003e-02, 6.1697e+01, -3.9340e+00, -2.8578e+01
1.6511e-02, 6.1103e+01, -3.8233e+00, -2.8562e+01
1.6021e-02, 6.0501e+01, -3.7110e+00, -2.8549e+01
1.5532e-02, 5.9902e+01, -3.5998e+00, -2.8538e+01
1.5045e-02, 5.9298e+01, -3.4884e+00, -2.8518e+01
1.4559e-02, 5.8691e+01, -3.3771e+00, -2.8496e+01
1.4074e-02, 5.8078e+01, -3.2627e+00, -2.8482e+01
1.3591e-02, 5.7466e+01, -3.1513e+00, -2.8455e+01
1.3110e-02, 5.6849e+01, -3.0380e+00, -2.8434e+01
1.2631e-02, 5.6226e+01, -2.9240e+00, -2.8405e+01
1.2153e-02, 5.5598e+01, -2.8098e+00, -2.8381e+01
1.1677e-02, 5.4969e+01, -2.6979e+00, -2.8350e+01
1.1204e-02, 5.4335e+01, -2.5839e+00, -2.8321e+01
1.0732e-02, 5.3692e+01, -2.4675e+00, -2.8294e+01
1.0262e-02, 5.3044e+01, -2.3522e+00, -2.8262e+01
9.7941e-03, 5.2393e+01, -2.2350e+00, -2.8224e+01
9.3287e-03, 5.1735e+01, -2.1172e+00, -2.8182e+01
8.8657e-03, 5.1071e+01, -2.0004e+00, -2.8141e+01
8.4051e-03, 5.0394e+01, -1.8844e+00, -2.8100e+01
7.9471e-03, 4.9708e+01, -1.7686e+00, -2.8061e+01
7.4918e-03, 4.9014e+01, -1.6537e+00, -2.8016e+01
7.0391e-03, 4.8308e+01, -1.5380e+00, -2.7977e+01
6.5894e-03, 4.7593e+01, -1.4212e+00, -2.7941e+01
6.1426e-03, 4.6862e+01, -1.3030e+00, -2.7895e+01
5.6990e-03, 4.6118e+01, -1.1849e+00, -2.7848e+01
5.2587e-03, 4.5362e+01, -1.0684e+00, -2.7783e+01
4.8219e-03, 4.4585e+01, -9.4929e-01, -2.7727e+01
4.3890e-03, 4.3789e+01, -8.2855e-01, -2.7673e+01
3.9602e-03, 4.2967e+01, -7.0549e-01, -2.7595e+01
3.5358e-03, 4.2125e+01, -5.7821e-01, -2.7491e+01
3.1164e-03, 4.1251e+01, -4.3841e-01, -2.7373e+01
2.7025e-03, 4.0340e+01, -2.9024e-01, -2.7260e+01
2.2952e-03, 3.9381e+01, -1.3038e-01, -2.7130e+01
1.8953e-03, 3.8365e+01, 5.3793e-02, -2.6941e+01
1.5047e-03, 3.7264e+01, 2.7411e-01, -2.6661e+01
1.1261e-03, 3.6045e+01, 5.5012e-01, -2.6292e+01
7.6429e-04, 3.4607e+01, 9.1051e-01, -2.5681e+01
4.2912e-04, 3.2728e+01, 1.4236e+00, -2.4543e+01
1.4697e-04, 2.9471e+01, 2.0644e+00, -2.2127e+01
3.0111e-06, 1.9643e+01, 1.7173e+00, -1.9209e+01


==> data/flow-20-0-yield.txt <==
1.7377e-04, -3.0003e+01
4.8489e-04, -3.0281e+01
8.4959e-04, -3.0408e+01
1.2410e-03, -3.0583e+01
1.6498e-03, -3.0710e+01
2.0708e-03, -3.0801e+01
2.5013e-03, -3.0849e+01
2.9396e-03, -3.0880e+01
3.3845e-03, -3.0898e+01
3.8355e-03, -3.0890e+01
4.2916e-03, -3.0893e+01
4.7524e-03, -3.0890e+01
5.2176e-03, -3.0884e+01
5.6868e-03, -3.0854e+01
6.1599e-03, -3.0844e+01
6.6364e-03, -3.0840e+01
7.1164e-03, -3.0817e+01
7.5996e-03, -3.0806e+01
8.0857e-03, -3.0781e+01
8.5751e-03, -3.0766e+01
9.0670e-03, -3.0753e+01
9.5619e-03, -3.0728e+01
1.0060e-02, -3.0699e+01
1.0559e-02, -3.0676e+01
1.1062e-02, -3.0671e+01
1.1567e-02, -3.0657e+01
1.2074e-02, -3.0622e+01
1.2583e-02, -3.0608e+01
1.3094e-02, -3.0607e+01
1.3607e-02, -3.0590e+01
1.4122e-02, -3.0563e+01
1.4639e-02, -3.0558e+01
1.5157e-02, -3.0545e+01
1.5678e-02, -3.0527e+01
1.6199e-02, -3.0521e+01
1.6723e-02, -3.0514e+01
1.7248e-02, -3.0497e+01
1.7775e-02, -3.0481e+01
1.8304e-02, -3.0472e+01
1.8833e-02, -3.0468e+01
1.9364e-02, -3.0454e+01
1.9898e-02, -3.0449e+01
2.0431e-02, -3.0435e+01
2.0967e-02, -3.0426e+01
2.1504e-02, -3.0418e+01
2.2042e-02, -3.0398e+01
2.2582e-02, -3.0401e+01
2.3123e-02, -3.0378e+01
2.3665e-02, -3.0361e+01
2.4209e-02, -3.0351e+01
2.4754e-02, -3.0348e+01
2.5299e-02, -3.0351e+01
2.5847e-02, -3.0344e+01
2.6395e-02, -3.0337e+01
2.6945e-02, -3.0328e+01
2.7495e-02, -3.0307e+01
2.8047e-02, -3.0310e+01
2.8600e-02, -3.0290e+01
2.9154e-02, -3.0297e+01
2.9710e-02, -3.0302e+01
3.0266e-02, -3.0286e+01
3.0823e-02, -3.0275e+01
3.1382e-02, -3.0282e+01
3.1941e-02, -3.0269e+01
3.2502e-02, -3.0259e+01
3.3063e-02, -3.0262e+01
3.3626e-02, -3.0256e+01
3.4189e-02, -3.0251e+01
3.4753e-02, -3.0244e+01
3.5319e-02, -3.0239e+01
3.5885e-02, -3.0243e+01
3.6453e-02, -3.0239e+01
3.7020e-02, -3.0243e+01
3.7589e-02, -3.0237e+01
3.8159e-02, -3.0239e+01
3.8730e-02, -3.0238e+01
3.9302e-02, -3.0228e+01
3.9874e-02, -3.0234e+01


==> data/flow-20-0.txt <==
0.0000e+00, 0.0000e+00, -0.0000e+00, -0.0000e+00
5.0754e-06, 1.9546e+01, -2.5048e-02, -2.0181e+01
1.7377e-04, 2.8413e+01, -8.9798e-01, -2.4383e+01
4.8489e-04, 3.1334e+01, -1.9171e+00, -2.7065e+01
8.4959e-04, 3.3075e+01, -2.6076e+00, -2.8155e+01
1.2410e-03, 3.4437e+01, -3.1021e+00, -2.8689e+01
1.6498e-03, 3.5611e+01, -3.4873e+00, -2.9036e+01
2.0708e-03, 3.6678e+01, -3.8064e+00, -2.9278e+01
2.5013e-03, 3.7671e+01, -4.0881e+00, -2.9463e+01
2.9396e-03, 3.8610e+01, -4.3396e+00, -2.9619e+01
3.3845e-03, 3.9509e+01, -4.5740e+00, -2.9757e+01
3.8355e-03, 4.0370e+01, -4.7993e+00, -2.9869e+01
4.2916e-03, 4.1201e+01, -5.0152e+00, -2.9957e+01
4.7524e-03, 4.2011e+01, -5.2266e+00, -3.0036e+01
5.2176e-03, 4.2797e+01, -5.4327e+00, -3.0096e+01
5.6868e-03, 4.3562e+01, -5.6357e+00, -3.0167e+01
6.1599e-03, 4.4317e+01, -5.8332e+00, -3.0237e+01
6.6364e-03, 4.5055e+01, -6.0264e+00, -3.0298e+01
7.1164e-03, 4.5780e+01, -6.2164e+00, -3.0345e+01
7.5996e-03, 4.6495e+01, -6.4063e+00, -3.0401e+01
8.0857e-03, 4.7198e+01, -6.5942e+00, -3.0454e+01
8.5751e-03, 4.7894e+01, -6.7790e+00, -3.0505e+01
9.0670e-03, 4.8579e+01, -6.9633e+00, -3.0560e+01
9.5619e-03, 4.9256e+01, -7.1455e+00, -3.0612e+01
1.0060e-02, 4.9925e+01, -7.3276e+00, -3.0655e+01
1.0559e-02, 5.0586e+01, -7.5111e+00, -3.0696e+01
1.1062e-02, 5.1240e+01, -7.6916e+00, -3.0738e+01
1.1567e-02, 5.1888e+01, -7.8733e+00, -3.0772e+01
1.2074e-02, 5.2532e+01, -8.0542e+00, -3.0805e+01
1.2583e-02, 5.3168e+01, -8.2344e+00, -3.0831e+01
1.3094e-02, 5.3800e+01, -8.4134e+00, -3.0862e+01
1.3607e-02, 5.4428e+01, -8.5925e+00, -3.0893e+01
1.4122e-02, 5.5051e+01, -8.7693e+00, -3.0923e+01
1.4639e-02, 5.5674e+01, -8.9463e+00, -3.0950e+01
1.5157e-02, 5.6289e+01, -9.1205e+00, -3.0972e+01
1.5678e-02, 5.6904e+01, -9.2958e+00, -3.0994e+01
1.6199e-02, 5.7513e+01, -9.4689e+00, -3.1018e+01
1.6723e-02, 5.8123e+01, -9.6429e+00, -3.1038e+01
1.7248e-02, 5.8727e+01, -9.8157e+00, -3.1061e+01
1.7775e-02, 5.9330e+01, -9.9878e+00, -3.1082e+01
1.8304e-02, 5.9931e+01, -1.0160e+01, -3.1103e+01
1.8833e-02, 6.0528e+01, -1.0330e+01, -3.1119e+01
1.9364e-02, 6.1120e+01, -1.0500e+01, -3.1136e+01
1.9898e-02, 6.1717e+01, -1.0672e+01, -3.1149e+01
2.0431e-02, 6.2304e+01, -1.0841e+01, -3.1168e+01
2.0967e-02, 6.2895e+01, -1.1012e+01, -3.1182e+01
2.1504e-02, 6.3480e+01, -1.1181e+01, -3.1197e+01
2.2042e-02, 6.4065e+01, -1.1350e+01, -3.1216e+01
2.2582e-02, 6.4645e+01, -1.1517e+01, -3.1233e+01
2.3123e-02, 6.5227e+01, -1.1686e+01, -3.1241e+01
2.3665e-02, 6.5807e+01, -1.1853e+01, -3.1258e+01
2.4209e-02, 6.6385e+01, -1.2020e+01, -3.1270e+01
2.4754e-02, 6.6959e+01, -1.2186e+01, -3.1283e+01
2.5299e-02, 6.7533e+01, -1.2352e+01, -3.1295e+01
2.5847e-02, 6.8106e+01, -1.2517e+01, -3.1309e+01
2.6395e-02, 6.8680e+01, -1.2683e+01, -3.1327e+01
2.6945e-02, 6.9246e+01, -1.2845e+01, -3.1338e+01
2.7495e-02, 6.9814e+01, -1.3010e+01, -3.1347e+01
2.8047e-02, 7.0384e+01, -1.3175e+01, -3.1365e+01
2.8600e-02, 7.0950e+01, -1.3335e+01, -3.1376e+01
2.9154e-02, 7.1513e+01, -1.3497e+01, -3.1389e+01
2.9710e-02, 7.2077e+01, -1.3660e+01, -3.1398e+01
3.0266e-02, 7.2642e+01, -1.3823e+01, -3.1415e+01
3.0823e-02, 7.3202e+01, -1.3983e+01, -3.1420e+01
3.1382e-02, 7.3763e+01, -1.4146e+01, -3.1429e+01
3.1941e-02, 7.4324e+01, -1.4307e+01, -3.1443e+01
3.2502e-02, 7.4880e+01, -1.4467e+01, -3.1451e+01
3.3063e-02, 7.5438e+01, -1.4630e+01, -3.1461e+01
3.3626e-02, 7.5996e+01, -1.4789e+01, -3.1481e+01
3.4189e-02, 7.6551e+01, -1.4949e+01, -3.1487e+01
3.4753e-02, 7.7105e+01, -1.5109e+01, -3.1502e+01
3.5319e-02, 7.7661e+01, -1.5268e+01, -3.1511e+01
3.5885e-02, 7.8215e+01, -1.5428e+01, -3.1527e+01
3.6453e-02, 7.8768e+01, -1.5586e+01, -3.1539e+01
3.7020e-02, 7.9319e+01, -1.5744e+01, -3.1544e+01
3.7589e-02, 7.9869e+01, -1.5901e+01, -3.1559e+01
3.8159e-02, 8.0419e+01, -1.6059e+01, -3.1567e+01
3.8730e-02, 8.0968e+01, -1.6216e+01, -3.1581e+01
3.9302e-02, 8.1518e+01, -1.6373e+01, -3.1588e+01
3.9874e-02, 8.2066e+01, -1.6530e+01, -3.1598e+01
4.0448e-02, 8.2615e+01, -1.6688e+01, -3.1613e+01


==> data/flow-20-30-adj.txt <==
0.0000e+00, 0.0000e+00, 0.0000e+00, -0.0000e+00
2.7267e-08, 1.8126e+01, 8.4508e+00, -1.7995e+01
5.1269e-05, 3.1979e+01, 1.5501e+01, -1.5390e+01
2.3421e-04, 3.7072e+01, 1.8556e+01, -1.4680e+01
4.6828e-04, 3.9782e+01, 2.0114e+01, -1.3510e+01
7.2554e-04, 4.1706e+01, 2.1150e+01, -1.3006e+01
9.9729e-04, 4.3244e+01, 2.1930e+01, -1.2793e+01
1.2791e-03, 4.4558e+01, 2.2563e+01, -1.2593e+01
1.5686e-03, 4.5736e+01, 2.3107e+01, -1.2564e+01
1.8643e-03, 4.6806e+01, 2.3582e+01, -1.2519e+01
2.1654e-03, 4.7798e+01, 2.4012e+01, -1.2532e+01
2.4711e-03, 4.8734e+01, 2.4410e+01, -1.2508e+01
2.7809e-03, 4.9621e+01, 2.4779e+01, -1.2514e+01
3.0943e-03, 5.0470e+01, 2.5128e+01, -1.2518e+01
3.4110e-03, 5.1287e+01, 2.5463e+01, -1.2546e+01
3.7308e-03, 5.2080e+01, 2.5785e+01, -1.2560e+01
4.0534e-03, 5.2845e+01, 2.6093e+01, -1.2544e+01
4.3788e-03, 5.3590e+01, 2.6390e+01, -1.2562e+01
4.7067e-03, 5.4314e+01, 2.6677e+01, -1.2540e+01
5.0373e-03, 5.5024e+01, 2.6955e+01, -1.2566e+01
5.3699e-03, 5.5714e+01, 2.7221e+01, -1.2523e+01
5.7048e-03, 5.6392e+01, 2.7481e+01, -1.2574e+01
6.0415e-03, 5.7059e+01, 2.7731e+01, -1.2481e+01
6.3805e-03, 5.7709e+01, 2.7976e+01, -1.2547e+01
6.7209e-03, 5.8357e+01, 2.8216e+01, -1.2476e+01
7.0631e-03, 5.8993e+01, 2.8449e+01, -1.2466e+01
7.4072e-03, 5.9617e+01, 2.8676e+01, -1.2475e+01
7.7528e-03, 6.0236e+01, 2.8898e+01, -1.2411e+01
8.1000e-03, 6.0841e+01, 2.9115e+01, -1.2438e+01
8.4490e-03, 6.1445e+01, 2.9329e+01, -1.2440e+01
8.7989e-03, 6.2038e+01, 2.9539e+01, -1.2314e+01
9.1506e-03, 6.2636e+01, 2.9747e+01, -1.2346e+01
9.5039e-03, 6.3215e+01, 2.9949e+01, -1.2384e+01
9.8581e-03, 6.3795e+01, 3.0148e+01, -1.2263e+01
1.0214e-02, 6.4366e+01, 3.0344e+01, -1.2322e+01
1.0571e-02, 6.4935e+01, 3.0537e+01, -1.2268e+01
1.0930e-02, 6.5504e+01, 3.0729e+01, -1.2322e+01
1.1289e-02, 6.6058e+01, 3.0914e+01, -1.2196e+01
1.1650e-02, 6.6616e+01, 3.1098e+01, -1.2215e+01
1.2012e-02, 6.7165e+01, 3.1279e+01, -1.2163e+01
1.2375e-02, 6.7715e+01, 3.1458e+01, -1.2201e+01
1.2739e-02, 6.8253e+01, 3.1632e+01, -1.2092e+01
1.3104e-02, 6.8798e+01, 3.1807e+01, -1.2183e+01
1.3470e-02, 6.9331e+01, 3.1977e+01, -1.2013e+01
1.3837e-02, 6.9864e+01, 3.2147e+01, -1.2060e+01
1.4205e-02, 7.0397e+01, 3.2315e+01, -1.2050e+01
1.4574e-02, 7.0927e+01, 3.2482e+01, -1.2001e+01
1.4945e-02, 7.1452e+01, 3.2645e+01, -1.1974e+01
1.5316e-02, 7.1977e+01, 3.2807e+01, -1.1944e+01
1.5688e-02, 7.2494e+01, 3.2966e+01, -1.1888e+01
1.6061e-02, 7.3011e+01, 3.3124e+01, -1.1903e+01
1.6435e-02, 7.3529e+01, 3.3282e+01, -1.1918e+01
1.6810e-02, 7.4040e+01, 3.3437e+01, -1.1870e+01
1.7185e-02, 7.4549e+01, 3.3590e+01, -1.1766e+01
1.7561e-02, 7.5056e+01, 3.3742e+01, -1.1808e+01
1.7939e-02, 7.5564e+01, 3.3893e+01, -1.1808e+01
1.8317e-02, 7.6067e+01, 3.4042e+01, -1.1726e+01
1.8696e-02, 7.6570e+01, 3.4190e+01, -1.1723e+01
1.9075e-02, 7.7068e+01, 3.4337e+01, -1.1701e+01
1.9455e-02, 7.7568e+01, 3.4483e+01, -1.1650e+01
1.9837e-02, 7.8063e+01, 3.4627e+01, -1.1620e+01
2.0219e-02, 7.8560e+01, 3.4771e+01, -1.1652e+01
2.0601e-02, 7.9052e+01, 3.4914e+01, -1.1584e+01
2.0985e-02, 7.9542e+01, 3.5055e+01, -1.1657e+01
2.1369e-02, 8.0034e+01, 3.5196e+01, -1.1494e+01
2.1754e-02, 8.0519e+01, 3.5334e+01, -1.1571e+01
2.2139e-02, 8.1011e+01, 3.5473e+01, -1.1456e+01
2.2525e-02, 8.1491e+01, 3.5610e+01, -1.1468e+01
2.2912e-02, 8.1976e+01, 3.5747e+01, -1.1458e+01
2.3299e-02, 8.2459e+01, 3.5882e+01, -1.1416e+01
2.3688e-02, 8.2949e+01, 3.6020e+01, -1.1516e+01
2.4075e-02, 8.3428e+01, 3.6152e+01, -1.1230e+01
2.4465e-02, 8.3902e+01, 3.6285e+01, -1.1429e+01
2.4855e-02, 8.4385e+01, 3.6418e+01, -1.1335e+01
2.5245e-02, 8.4863e+01, 3.6551e+01, -1.1331e+01
2.5637e-02, 8.5341e+01, 3.6683e+01, -1.1332e+01
2.6028e-02, 8.5814e+01, 3.6814e+01, -1.1281e+01
2.6421e-02, 8.6288e+01, 3.6944e+01, -1.1263e+01
2.6813e-02, 8.6758e+01, 3.7073e+01, -1.1234e+01
2.7207e-02, 8.7231e+01, 3.7202e+01, -1.1204e+01
2.7601e-02, 8.7708e+01, 3.7332e+01, -1.1311e+01
2.7995e-02, 8.8174e+01, 3.7458e+01, -1.1154e+01
2.8391e-02, 8.8652e+01, 3.7589e+01, -1.1239e+01
2.8786e-02, 8.9118e+01, 3.7715e+01, -1.1126e+01
2.9182e-02, 8.9582e+01, 3.7837e+01, -1.1000e+01
2.9579e-02, 9.0054e+01, 3.7966e+01, -1.1263e+01
2.9976e-02, 9.0521e+01, 3.8091e+01, -1.1068e+01
3.0373e-02, 9.0986e+01, 3.8214e+01, -1.1024e+01
3.0771e-02, 9.1448e+01, 3.8338e+01, -1.1111e+01
3.1170e-02, 9.1912e+01, 3.8460e+01, -1.1004e+01
3.1569e-02, 9.2372e+01, 3.8582e+01, -1.1038e+01
3.1969e-02, 9.2836e+01, 3.8706e+01, -1.1066e+01
3.2369e-02, 9.3300e+01, 3.8828e+01, -1.1034e+01
3.2769e-02, 9.3759e+01, 3.8949e+01, -1.0974e+01
3.3171e-02, 9.4227e+01, 3.9072e+01, -1.1117e+01
3.3571e-02, 9.4682e+01, 3.9189e+01, -1.0735e+01
3.3973e-02, 9.5140e+01, 3.9311e+01, -1.1062e+01
3.4375e-02, 9.5597e+01, 3.9430e+01, -1.0956e+01
3.4778e-02, 9.6054e+01, 3.9548e+01, -1.0906e+01
3.5181e-02, 9.6513e+01, 3.9668e+01, -1.0950e+01
3.5585e-02, 9.6975e+01, 3.9788e+01, -1.1029e+01
3.5988e-02, 9.7426e+01, 3.9904e+01, -1.0793e+01
3.6393e-02, 9.7887e+01, 4.0025e+01, -1.1035e+01
3.6797e-02, 9.8340e+01, 4.0142e+01, -1.0851e+01
3.7202e-02, 9.8796e+01, 4.0259e+01, -1.0897e+01
3.7607e-02, 9.9247e+01, 4.0374e+01, -1.0770e+01
3.8013e-02, 9.9700e+01, 4.0491e+01, -1.0868e+01
3.8420e-02, 1.0016e+02, 4.0609e+01, -1.0976e+01
3.8826e-02, 1.0062e+02, 4.0727e+01, -1.0936e+01
3.9233e-02, 1.0107e+02, 4.0843e+01, -1.0846e+01
3.9640e-02, 1.0152e+02, 4.0957e+01, -1.0722e+01
4.0047e-02, 1.0197e+02, 4.1071e+01, -1.0789e+01
4.0164e-02, 9.8802e+01, 7.0367e+01, 9.6299e+00
3.9779e-02, 9.8417e+01, 7.0139e+01, 9.5041e+00
3.9393e-02, 9.8038e+01, 6.9915e+01, 9.5780e+00
3.9009e-02, 9.7655e+01, 6.9688e+01, 9.5826e+00
3.8625e-02, 9.7263e+01, 6.9454e+01, 9.5341e+00
3.8241e-02, 9.6878e+01, 6.9225e+01, 9.4499e+00
3.7857e-02, 9.6499e+01, 6.9000e+01, 9.4852e+00
3.7474e-02, 9.6112e+01, 6.8770e+01, 9.4808e+00
3.7091e-02, 9.5720e+01, 6.8535e+01, 9.3754e+00
3.6709e-02, 9.5338e+01, 6.8308e+01, 9.5033e+00
3.6327e-02, 9.4946e+01, 6.8072e+01, 9.3563e+00
3.5946e-02, 9.4564e+01, 6.7844e+01, 9.3430e+00
3.5565e-02, 9.4174e+01, 6.7611e+01, 9.0809e+00
3.5183e-02, 9.3790e+01, 6.7382e+01, 9.2713e+00
3.4803e-02, 9.3400e+01, 6.7149e+01, 9.3981e+00
3.4423e-02, 9.3005e+01, 6.6910e+01, 9.3085e+00
3.4044e-02, 9.2612e+01, 6.6673e+01, 9.1224e+00
3.3664e-02, 9.2222e+01, 6.6439e+01, 9.2454e+00
3.3286e-02, 9.1833e+01, 6.6204e+01, 9.1647e+00
3.2908e-02, 9.1441e+01, 6.5967e+01, 9.0836e+00
3.2530e-02, 9.1049e+01, 6.5730e+01, 9.0622e+00
3.2153e-02, 9.0656e+01, 6.5493e+01, 8.9719e+00
3.1776e-02, 9.0260e+01, 6.5254e+01, 9.3147e+00
3.1400e-02, 8.9858e+01, 6.5008e+01, 9.0200e+00
3.1024e-02, 8.9463e+01, 6.4767e+01, 8.9518e+00
3.0648e-02, 8.9066e+01, 6.4525e+01, 8.9687e+00
3.0274e-02, 8.8668e+01, 6.4283e+01, 8.9506e+00
2.9899e-02, 8.8271e+01, 6.4041e+01, 8.8858e+00
2.9526e-02, 8.7871e+01, 6.3797e+01, 8.9033e+00
2.9152e-02, 8.7472e+01, 6.3553e+01, 8.8434e+00
2.8780e-02, 8.7075e+01, 6.3309e+01, 8.4201e+00
2.8406e-02, 8.6677e+01, 6.3068e+01, 9.2012e+00
2.8035e-02, 8.6272e+01, 6.2817e+01, 8.4025e+00
2.7663e-02, 8.5874e+01, 6.2575e+01, 9.1098e+00
2.7293e-02, 8.5463e+01, 6.2319e+01, 8.3051e+00
2.6922e-02, 8.5066e+01, 6.2076e+01, 8.6899e+00
2.6552e-02, 8.4663e+01, 6.1828e+01, 8.6075e+00
2.6183e-02, 8.4256e+01, 6.1576e+01, 8.6924e+00
2.5815e-02, 8.3846e+01, 6.1321e+01, 8.4165e+00
2.5447e-02, 8.3436e+01, 6.1068e+01, 8.5578e+00
2.5079e-02, 8.3026e+01, 6.0813e+01, 8.4670e+00
2.4713e-02, 8.2616e+01, 6.0558e+01, 8.4998e+00
2.4347e-02, 8.2205e+01, 6.0301e+01, 8.4640e+00
2.3981e-02, 8.1793e+01, 6.0044e+01, 8.2577e+00
2.3616e-02, 8.1380e+01, 5.9786e+01, 8.2484e+00
2.3252e-02, 8.0961e+01, 5.9524e+01, 8.2180e+00
2.2888e-02, 8.0546e+01, 5.9263e+01, 8.5031e+00
2.2525e-02, 8.0131e+01, 5.9003e+01, 7.9481e+00
2.2163e-02, 7.9710e+01, 5.8737e+01, 8.2170e+00
2.1801e-02, 7.9288e+01, 5.8471e+01, 8.1199e+00
2.1440e-02, 7.8869e+01, 5.8207e+01, 7.9989e+00
2.1080e-02, 7.8443e+01, 5.7937e+01, 8.1547e+00
2.0720e-02, 7.8023e+01, 5.7672e+01, 7.8956e+00
2.0361e-02, 7.7593e+01, 5.7398e+01, 8.1097e+00
2.0003e-02, 7.7168e+01, 5.7129e+01, 7.9538e+00
1.9646e-02, 7.6739e+01, 5.6856e+01, 7.8983e+00
1.9289e-02, 7.6313e+01, 5.6585e+01, 7.8107e+00
1.8933e-02, 7.5877e+01, 5.6307e+01, 7.7040e+00
1.8578e-02, 7.5441e+01, 5.6027e+01, 8.0791e+00
1.8224e-02, 7.5012e+01, 5.5754e+01, 7.7711e+00
1.7871e-02, 7.4577e+01, 5.5475e+01, 7.5351e+00
1.7517e-02, 7.4134e+01, 5.5190e+01, 7.8861e+00
1.7166e-02, 7.3698e+01, 5.4910e+01, 7.7603e+00
1.6815e-02, 7.3256e+01, 5.4625e+01, 7.3550e+00
1.6464e-02, 7.2805e+01, 5.4333e+01, 7.9018e+00
1.6115e-02, 7.2365e+01, 5.4049e+01, 7.5702e+00
1.5766e-02, 7.1918e+01, 5.3760e+01, 7.3622e+00
1.5418e-02, 7.1458e+01, 5.3461e+01, 7.4423e+00
1.5071e-02, 7.1003e+01, 5.3165e+01, 7.7838e+00
1.4725e-02, 7.0555e+01, 5.2875e+01, 7.1539e+00
1.4379e-02, 7.0091e+01, 5.2572e+01, 7.6995e+00
1.4036e-02, 6.9637e+01, 5.2275e+01, 7.0727e+00
1.3692e-02, 6.9168e+01, 5.1966e+01, 7.2929e+00
1.3349e-02, 6.8701e+01, 5.1659e+01, 7.2568e+00
1.3008e-02, 6.8234e+01, 5.1352e+01, 7.2037e+00
1.2667e-02, 6.7761e+01, 5.1039e+01, 7.1447e+00
1.2328e-02, 6.7284e+01, 5.0723e+01, 7.1303e+00
1.1989e-02, 6.6807e+01, 5.0406e+01, 7.1242e+00
1.1652e-02, 6.6329e+01, 5.0087e+01, 6.9513e+00
1.1316e-02, 6.5838e+01, 4.9759e+01, 7.0670e+00
1.0981e-02, 6.5355e+01, 4.9436e+01, 6.8542e+00
1.0647e-02, 6.4861e+01, 4.9104e+01, 6.7152e+00
1.0313e-02, 6.4361e+01, 4.8767e+01, 7.0025e+00
9.9820e-03, 6.3860e+01, 4.8429e+01, 6.6191e+00
9.6512e-03, 6.3354e+01, 4.8088e+01, 6.9532e+00
9.3224e-03, 6.2839e+01, 4.7738e+01, 6.6565e+00
8.9945e-03, 6.2322e+01, 4.7387e+01, 6.8172e+00
8.6681e-03, 6.1798e+01, 4.7029e+01, 6.6132e+00
8.3427e-03, 6.1274e+01, 4.6672e+01, 6.7658e+00
8.0190e-03, 6.0740e+01, 4.6307e+01, 6.6569e+00
7.6966e-03, 6.0199e+01, 4.5937e+01, 6.7403e+00
7.3759e-03, 5.9649e+01, 4.5559e+01, 6.5445e+00
7.0564e-03, 5.9092e+01, 4.5176e+01, 6.7599e+00
6.7389e-03, 5.8526e+01, 4.4786e+01, 6.5088e+00
6.4225e-03, 5.7955e+01, 4.4392e+01, 6.6485e+00
6.1081e-03, 5.7371e+01, 4.3987e+01, 6.5396e+00
5.7952e-03, 5.6781e+01, 4.3576e+01, 6.5822e+00
5.4841e-03, 5.6177e+01, 4.3155e+01, 6.5344e+00
5.1747e-03, 5.5563e+01, 4.2724e+01, 6.4513e+00
4.8672e-03, 5.4943e+01, 4.2288e+01, 6.5483e+00
4.5619e-03, 5.4300e+01, 4.1833e+01, 6.3794e+00
4.2584e-03, 5.3644e+01, 4.1367e+01, 6.5220e+00
3.9572e-03, 5.2972e+01, 4.0884e+01, 6.4332e+00
3.6582e-03, 5.2287e+01, 4.0391e+01, 6.4833e+00
3.3617e-03, 5.1576e+01, 3.9873e+01, 6.4266e+00
3.0679e-03, 5.0844e+01, 3.9334e+01, 6.4548e+00
2.7769e-03, 5.0084e+01, 3.8769e+01, 6.4905e+00
2.4890e-03, 4.9288e+01, 3.8171e+01, 6.5011e+00
2.2045e-03, 4.8454e+01, 3.7539e+01, 6.3910e+00
1.9239e-03, 4.7574e+01, 3.6863e+01, 6.2159e+00
1.6474e-03, 4.6637e+01, 3.6126e+01, 5.9975e+00
1.3759e-03, 4.5629e+01, 3.5313e+01, 5.7226e+00
1.1103e-03, 4.4522e+01, 3.4398e+01, 5.4337e+00
8.5186e-04, 4.3276e+01, 3.3335e+01, 4.5325e+00
6.0312e-04, 4.1812e+01, 3.2028e+01, 2.8292e+00
3.6897e-04, 3.9957e+01, 3.0277e+01, -1.2497e-01
1.6041e-04, 3.7216e+01, 2.7581e+01, -4.9045e+00
1.7901e-05, 3.1175e+01, 2.2175e+01, -9.2119e+00


==> data/flow-20-30-yield.txt <==
0.0000e+00, -nan
3.2268e-05, 9.2093e-01
1.9438e-04, -3.3772e+00
4.1283e-04, -1.0938e+00
6.5536e-04, 4.3326e-01
9.1223e-04, 1.2345e+00
1.1792e-03, 1.5727e+00
1.4537e-03, 1.7080e+00
1.7342e-03, 1.7721e+00
2.0197e-03, 1.7612e+00
2.3097e-03, 1.7265e+00
2.6034e-03, 1.6810e+00
2.9007e-03, 1.6175e+00
3.2012e-03, 1.5334e+00
3.5046e-03, 1.4414e+00
3.8107e-03, 1.3365e+00
4.1193e-03, 1.2346e+00
4.4302e-03, 1.1395e+00
4.7436e-03, 1.0541e+00
5.0590e-03, 9.4795e-01
5.3768e-03, 8.5398e-01
5.6962e-03, 7.6949e-01
6.0178e-03, 6.7281e-01
6.3411e-03, 6.0189e-01
6.6663e-03, 4.9709e-01
6.9929e-03, 4.0312e-01
7.3215e-03, 3.1743e-01
7.6511e-03, 2.2744e-01
7.9826e-03, 1.4220e-01
8.3154e-03, 5.0123e-02
8.6497e-03, -5.4558e-02
8.9854e-03, -1.5278e-01
9.3225e-03, -2.4737e-01
9.6610e-03, -3.2004e-01
1.0000e-02, -4.1207e-01
1.0341e-02, -4.9444e-01
1.0683e-02, -5.8038e-01
1.1027e-02, -6.6587e-01
1.1371e-02, -7.4651e-01
1.1716e-02, -8.1336e-01
1.2063e-02, -8.8783e-01
1.2411e-02, -9.6040e-01
1.2759e-02, -1.0099e+00
1.3109e-02, -1.0765e+00
1.3460e-02, -1.1287e+00
1.3811e-02, -1.1762e+00
1.4164e-02, -1.2254e+00
1.4518e-02, -1.2738e+00
1.4872e-02, -1.3130e+00
1.5228e-02, -1.3549e+00
1.5584e-02, -1.3801e+00
1.5942e-02, -1.4003e+00
1.6299e-02, -1.4330e+00
1.6658e-02, -1.4555e+00
1.7018e-02, -1.4737e+00
1.7379e-02, -1.4907e+00
1.7740e-02, -1.5008e+00
1.8102e-02, -1.5086e+00
1.8465e-02, -1.5240e+00
1.8829e-02, -1.5250e+00
1.9193e-02, -1.5215e+00
1.9558e-02, -1.5220e+00
1.9924e-02, -1.5229e+00
2.0291e-02, -1.5149e+00
2.0658e-02, -1.5051e+00
2.1026e-02, -1.4945e+00
2.1395e-02, -1.4782e+00
2.1764e-02, -1.4731e+00
2.2134e-02, -1.4438e+00
2.2505e-02, -1.4351e+00
2.2876e-02, -1.4179e+00
2.3248e-02, -1.3909e+00
2.3621e-02, -1.3600e+00
2.3994e-02, -1.3346e+00
2.4368e-02, -1.3109e+00
2.4743e-02, -1.2948e+00
2.5117e-02, -1.2489e+00
2.5493e-02, -1.2047e+00
2.5869e-02, -1.1718e+00
2.6246e-02, -1.1536e+00
2.6623e-02, -1.1109e+00
2.7001e-02, -1.1086e+00
2.7379e-02, -1.0387e+00
2.7758e-02, -1.0151e+00
2.8137e-02, -9.5256e-01
2.8517e-02, -9.0485e-01
2.8898e-02, -8.8881e-01
2.9278e-02, -8.2507e-01
2.9660e-02, -8.1318e-01
3.0041e-02, -7.4793e-01
3.0424e-02, -7.0027e-01
3.0806e-02, -6.5397e-01
3.1189e-02, -5.9482e-01
3.1574e-02, -5.9301e-01
3.1958e-02, -5.3246e-01
3.2343e-02, -4.8096e-01
3.2727e-02, -4.3817e-01
3.3113e-02, -3.8571e-01
3.3498e-02, -3.2999e-01
3.3885e-02, -2.8359e-01
3.4272e-02, -2.3561e-01
3.4659e-02, -1.8389e-01
3.5047e-02, -1.3499e-01
3.5433e-02, -6.2232e-02
3.5822e-02, -3.2407e-02
3.6212e-02, 2.9520e-02
3.6600e-02, 9.3144e-02
3.6990e-02, 1.4592e-01
3.7380e-02, 1.8634e-01
3.7770e-02, 2.3707e-01
3.8160e-02, 2.7494e-01
3.8552e-02, 3.7068e-01
3.8943e-02, 4.4523e-01
3.9334e-02, 4.9090e-01
3.9726e-02, 5.4082e-01


==> data/flow-20-30.txt <==
0.0000e+00, 0.0000e+00, 0.0000e+00, -0.0000e+00
0.0000e+00, 1.7322e+01, 9.9995e+00, -1.9089e+01
3.2268e-05, 3.1846e+01, 1.8913e+01, -1.3351e+01
1.9438e-04, 3.7412e+01, 2.3201e+01, -1.1379e+01
4.1283e-04, 4.0214e+01, 2.5508e+01, -9.0170e+00
6.5536e-04, 4.2161e+01, 2.7054e+01, -7.5054e+00
9.1223e-04, 4.3706e+01, 2.8227e+01, -6.6065e+00
1.1792e-03, 4.5014e+01, 2.9170e+01, -6.0487e+00
1.4537e-03, 4.6173e+01, 2.9966e+01, -5.6902e+00
1.7342e-03, 4.7236e+01, 3.0675e+01, -5.5621e+00
2.0197e-03, 4.8214e+01, 3.1314e+01, -5.4955e+00
2.3097e-03, 4.9134e+01, 3.1897e+01, -5.3513e+00
2.6034e-03, 5.0011e+01, 3.2439e+01, -5.2772e+00
2.9007e-03, 5.0847e+01, 3.2944e+01, -5.2699e+00
3.2012e-03, 5.1645e+01, 3.3420e+01, -5.2251e+00
3.5046e-03, 5.2417e+01, 3.3870e+01, -5.0874e+00
3.8107e-03, 5.3165e+01, 3.4300e+01, -5.0906e+00
4.1193e-03, 5.3887e+01, 3.4712e+01, -5.0681e+00
4.4302e-03, 5.4592e+01, 3.5110e+01, -5.0479e+00
4.7436e-03, 5.5280e+01, 3.5495e+01, -5.0986e+00
5.0590e-03, 5.5956e+01, 3.5872e+01, -5.0117e+00
5.3768e-03, 5.6612e+01, 3.6237e+01, -5.1130e+00
5.6962e-03, 5.7258e+01, 3.6594e+01, -4.9316e+00
6.0178e-03, 5.7890e+01, 3.6943e+01, -5.0371e+00
6.3411e-03, 5.8511e+01, 3.7282e+01, -5.0042e+00
6.6663e-03, 5.9128e+01, 3.7617e+01, -5.0312e+00
6.9929e-03, 5.9727e+01, 3.7942e+01, -4.8373e+00
7.3215e-03, 6.0326e+01, 3.8262e+01, -4.9935e+00
7.6511e-03, 6.0909e+01, 3.8574e+01, -4.7803e+00
7.9826e-03, 6.1490e+01, 3.8883e+01, -4.8653e+00
8.3154e-03, 6.2063e+01, 3.9185e+01, -4.8462e+00
8.6497e-03, 6.2632e+01, 3.9482e+01, -4.8088e+00
8.9854e-03, 6.3191e+01, 3.9774e+01, -4.7641e+00
9.3225e-03, 6.3748e+01, 4.0061e+01, -4.7599e+00
9.6610e-03, 6.4301e+01, 4.0345e+01, -4.8124e+00
1.0000e-02, 6.4843e+01, 4.0622e+01, -4.5547e+00
1.0341e-02, 6.5384e+01, 4.0897e+01, -4.6200e+00
1.0683e-02, 6.5916e+01, 4.1166e+01, -4.5674e+00
1.1027e-02, 6.6450e+01, 4.1435e+01, -4.5295e+00
1.1371e-02, 6.6970e+01, 4.1695e+01, -4.4032e+00
1.1716e-02, 6.7497e+01, 4.1958e+01, -4.5903e+00
1.2063e-02, 6.8015e+01, 4.2215e+01, -4.3683e+00
1.2411e-02, 6.8530e+01, 4.2470e+01, -4.4841e+00
1.2759e-02, 6.9042e+01, 4.2722e+01, -4.3047e+00
1.3109e-02, 6.9544e+01, 4.2968e+01, -4.1739e+00
1.3460e-02, 7.0054e+01, 4.3218e+01, -4.5073e+00
1.3811e-02, 7.0555e+01, 4.3461e+01, -4.0671e+00
1.4164e-02, 7.1056e+01, 4.3704e+01, -4.2167e+00
1.4518e-02, 7.1552e+01, 4.3943e+01, -4.3583e+00
1.4872e-02, 7.2044e+01, 4.4179e+01, -3.8616e+00
1.5228e-02, 7.2534e+01, 4.4414e+01, -4.2024e+00
1.5584e-02, 7.3024e+01, 4.4647e+01, -3.9604e+00
1.5942e-02, 7.3506e+01, 4.4877e+01, -4.1492e+00
1.6299e-02, 7.3990e+01, 4.5106e+01, -3.8156e+00
1.6658e-02, 7.4473e+01, 4.5336e+01, -3.9768e+00
1.7018e-02, 7.4955e+01, 4.5562e+01, -3.8594e+00
1.7379e-02, 7.5432e+01, 4.5787e+01, -3.8024e+00
1.7740e-02, 7.5905e+01, 4.6009e+01, -3.7579e+00
1.8102e-02, 7.6377e+01, 4.6229e+01, -3.8443e+00
1.8465e-02, 7.6853e+01, 4.6450e+01, -3.6766e+00
1.8829e-02, 7.7321e+01, 4.6666e+01, -3.6425e+00
1.9193e-02, 7.7787e+01, 4.6881e+01, -3.6501e+00
1.9558e-02, 7.8254e+01, 4.7097e+01, -3.6529e+00
1.9924e-02, 7.8721e+01, 4.7311e+01, -3.4845e+00
2.0291e-02, 7.9184e+01, 4.7522e+01, -3.6188e+00
2.0658e-02, 7.9645e+01, 4.7732e+01, -3.4047e+00
2.1026e-02, 8.0103e+01, 4.7941e+01, -3.4886e+00
2.1395e-02, 8.0562e+01, 4.8148e+01, -3.4411e+00
2.1764e-02, 8.1021e+01, 4.8355e+01, -3.4475e+00
2.2134e-02, 8.1475e+01, 4.8559e+01, -3.3125e+00
2.2505e-02, 8.1931e+01, 4.8763e+01, -3.3002e+00
2.2876e-02, 8.2385e+01, 4.8966e+01, -3.3549e+00
2.3248e-02, 8.2835e+01, 4.9166e+01, -3.1721e+00
2.3621e-02, 8.3289e+01, 4.9368e+01, -3.2784e+00
2.3994e-02, 8.3740e+01, 4.9567e+01, -3.2364e+00
2.4368e-02, 8.4186e+01, 4.9764e+01, -3.0621e+00
2.4743e-02, 8.4641e+01, 4.9965e+01, -3.3636e+00
2.5117e-02, 8.5082e+01, 5.0158e+01, -2.9492e+00
2.5493e-02, 8.5524e+01, 5.0351e+01, -2.9743e+00
2.5869e-02, 8.5968e+01, 5.0544e+01, -3.0193e+00
2.6246e-02, 8.6417e+01, 5.0740e+01, -3.1437e+00
2.6623e-02, 8.6855e+01, 5.0929e+01, -2.8357e+00
2.7001e-02, 8.7308e+01, 5.1126e+01, -3.2084e+00
2.7379e-02, 8.7739e+01, 5.1310e+01, -2.6908e+00
2.7758e-02, 8.8186e+01, 5.1503e+01, -3.0272e+00
2.8137e-02, 8.8617e+01, 5.1688e+01, -2.7551e+00
2.8517e-02, 8.9057e+01, 5.1876e+01, -2.8134e+00
2.8898e-02, 8.9501e+01, 5.2066e+01, -2.9457e+00
2.9278e-02, 8.9928e+01, 5.2247e+01, -2.4832e+00
2.9660e-02, 9.0378e+01, 5.2439e+01, -3.0225e+00
3.0041e-02, 9.0806e+01, 5.2621e+01, -2.5530e+00
3.0424e-02, 9.1240e+01, 5.2805e+01, -2.7639e+00
3.0806e-02, 9.1670e+01, 5.2986e+01, -2.5416e+00
3.1189e-02, 9.2098e+01, 5.3166e+01, -2.4822e+00
3.1574e-02, 9.2542e+01, 5.3354e+01, -2.8411e+00
3.1958e-02, 9.2970e+01, 5.3534e+01, -2.5743e+00
3.2343e-02, 9.3402e+01, 5.3715e+01, -2.6658e+00
3.2727e-02, 9.3831e+01, 5.3894e+01, -2.3694e+00
3.3113e-02, 9.4265e+01, 5.4076e+01, -2.5652e+00
3.3498e-02, 9.4689e+01, 5.4253e+01, -2.4348e+00
3.3885e-02, 9.5117e+01, 5.4431e+01, -2.4595e+00
3.4272e-02, 9.5544e+01, 5.4608e+01, -2.6007e+00
3.4659e-02, 9.5969e+01, 5.4785e+01, -2.4027e+00
3.5047e-02, 9.6397e+01, 5.4962e+01, -2.4618e+00
3.5433e-02, 9.6818e+01, 5.5136e+01, -2.0644e+00
3.5822e-02, 9.7249e+01, 5.5316e+01, -2.5112e+00
3.6212e-02, 9.7673e+01, 5.5489e+01, -2.5127e+00
3.6600e-02, 9.8094e+01, 5.5663e+01, -2.2506e+00
3.6990e-02, 9.8518e+01, 5.5837e+01, -2.2998e+00
3.7380e-02, 9.8944e+01, 5.6011e+01, -2.3275e+00
3.7770e-02, 9.9365e+01, 5.6185e+01, -2.1870e+00
3.8160e-02, 9.9792e+01, 5.6359e+01, -2.2010e+00
3.8552e-02, 1.0021e+02, 5.6529e+01, -2.3724e+00
3.8943e-02, 1.0063e+02, 5.6703e+01, -2.0817e+00
3.9334e-02, 1.0105e+02, 5.6874e+01, -2.0434e+00
3.9726e-02, 1.0147e+02, 5.7041e+01, -2.3346e+00
4.0119e-02, 1.0189e+02, 5.7213e+01, -2.1717e+00


==> data/flow-20-n30-adj.txt <==
0.0000e+00, 0.0000e+00, -0.0000e+00, -0.0000e+00
2.1627e-05, 1.5151e+01, -1.0983e+01, -3.4683e+01
3.2670e-04, 1.9698e+01, -1.5912e+01, -3.7572e+01
7.8404e-04, 2.1313e+01, -1.8098e+01, -3.8617e+01
1.2956e-03, 2.2428e+01, -1.9531e+01, -3.9162e+01
1.8357e-03, 2.3377e+01, -2.0654e+01, -3.9544e+01
2.3951e-03, 2.4245e+01, -2.1605e+01, -3.9846e+01
2.9689e-03, 2.5062e+01, -2.2454e+01, -4.0086e+01
3.5538e-03, 2.5853e+01, -2.3226e+01, -4.0286e+01
4.1481e-03, 2.6618e+01, -2.3947e+01, -4.0454e+01
4.7504e-03, 2.7363e+01, -2.4633e+01, -4.0589e+01
5.3602e-03, 2.8086e+01, -2.5293e+01, -4.0707e+01
5.9769e-03, 2.8796e+01, -2.5931e+01, -4.0809e+01
6.5996e-03, 2.9491e+01, -2.6546e+01, -4.0898e+01
7.2282e-03, 3.0174e+01, -2.7151e+01, -4.0980e+01
7.8620e-03, 3.0840e+01, -2.7741e+01, -4.1053e+01
8.5007e-03, 3.1496e+01, -2.8326e+01, -4.1112e+01
9.1444e-03, 3.2143e+01, -2.8901e+01, -4.1173e+01
9.7921e-03, 3.2780e+01, -2.9471e+01, -4.1240e+01
1.0444e-02, 3.3409e+01, -3.0033e+01, -4.1295e+01
1.1100e-02, 3.4028e+01, -3.0586e+01, -4.1347e+01
1.1760e-02, 3.4644e+01, -3.1139e+01, -4.1393e+01
1.2423e-02, 3.5253e+01, -3.1685e+01, -4.1439e+01
1.3090e-02, 3.5853e+01, -3.2225e+01, -4.1482e+01
1.3761e-02, 3.6451e+01, -3.2765e+01, -4.1517e+01
1.4434e-02, 3.7042e+01, -3.3300e+01, -4.1553e+01
1.5111e-02, 3.7628e+01, -3.3830e+01, -4.1584e+01
1.5791e-02, 3.8210e+01, -3.4358e+01, -4.1617e+01
1.6474e-02, 3.8788e+01, -3.4886e+01, -4.1645e+01
1.7159e-02, 3.9359e+01, -3.5408e+01, -4.1678e+01
1.7848e-02, 3.9928e+01, -3.5929e+01, -4.1705e+01
1.8539e-02, 4.0494e+01, -3.6445e+01, -4.1736e+01
1.9233e-02, 4.1060e+01, -3.6962e+01, -4.1760e+01
1.9929e-02, 4.1619e+01, -3.7474e+01, -4.1785e+01
2.0629e-02, 4.2179e+01, -3.7986e+01, -4.1811e+01
2.1330e-02, 4.2734e+01, -3.8494e+01, -4.1839e+01
2.2034e-02, 4.3286e+01, -3.9001e+01, -4.1858e+01
2.2741e-02, 4.3836e+01, -3.9506e+01, -4.1886e+01
2.3450e-02, 4.4381e+01, -4.0009e+01, -4.1904e+01
2.4161e-02, 4.4927e+01, -4.0511e+01, -4.1926e+01
2.4875e-02, 4.5470e+01, -4.1011e+01, -4.1945e+01
2.5590e-02, 4.6011e+01, -4.1509e+01, -4.1967e+01
2.6308e-02, 4.6551e+01, -4.2007e+01, -4.1989e+01
2.7028e-02, 4.7087e+01, -4.2503e+01, -4.2005e+01
2.7750e-02, 4.7623e+01, -4.2998e+01, -4.2029e+01
2.8474e-02, 4.8156e+01, -4.3491e+01, -4.2048e+01
2.9201e-02, 4.8686e+01, -4.3983e+01, -4.2061e+01
2.9929e-02, 4.9216e+01, -4.4474e+01, -4.2081e+01
3.0659e-02, 4.9744e+01, -4.4964e+01, -4.2096e+01
3.1392e-02, 5.0271e+01, -4.5453e+01, -4.2116e+01
3.2126e-02, 5.0796e+01, -4.5941e+01, -4.2128e+01
3.2862e-02, 5.1319e+01, -4.6428e+01, -4.2150e+01
3.3601e-02, 5.1842e+01, -4.6915e+01, -4.2164e+01
3.4340e-02, 5.2362e+01, -4.7399e+01, -4.2186e+01
3.5082e-02, 5.2882e+01, -4.7882e+01, -4.2198e+01
3.5826e-02, 5.3401e+01, -4.8366e+01, -4.2213e+01
3.6571e-02, 5.3917e+01, -4.8847e+01, -4.2231e+01
3.7318e-02, 5.4433e+01, -4.9327e+01, -4.2239e+01
3.8067e-02, 5.4949e+01, -4.9809e+01, -4.2259e+01
3.8818e-02, 5.5464e+01, -5.0289e+01, -4.2271e+01
3.9570e-02, 5.5977e+01, -5.0767e+01, -4.2286e+01
4.0324e-02, 5.6488e+01, -5.1242e+01, -4.2297e+01
4.0506e-02, 6.3529e+01, -4.3629e+01, -3.9936e+01
3.9785e-02, 6.2985e+01, -4.3228e+01, -3.9923e+01
3.9065e-02, 6.2441e+01, -4.2828e+01, -3.9909e+01
3.8347e-02, 6.1900e+01, -4.2429e+01, -3.9895e+01
3.7630e-02, 6.1354e+01, -4.2028e+01, -3.9882e+01
3.6915e-02, 6.0807e+01, -4.1625e+01, -3.9869e+01
3.6201e-02, 6.0260e+01, -4.1222e+01, -3.9851e+01
3.5489e-02, 5.9712e+01, -4.0819e+01, -3.9837e+01
3.4779e-02, 5.9162e+01, -4.0413e+01, -3.9818e+01
3.4070e-02, 5.8614e+01, -4.0011e+01, -3.9804e+01
3.3362e-02, 5.8062e+01, -3.9603e+01, -3.9788e+01
3.2657e-02, 5.7508e+01, -3.9194e+01, -3.9776e+01
3.1953e-02, 5.6955e+01, -3.8787e+01, -3.9759e+01
3.1251e-02, 5.6402e+01, -3.8379e+01, -3.9741e+01
3.0551e-02, 5.5844e+01, -3.7967e+01, -3.9726e+01
2.9853e-02, 5.5286e+01, -3.7556e+01, -3.9707e+01
2.9156e-02, 5.4726e+01, -3.7143e+01, -3.9697e+01
2.8461e-02, 5.4165e+01, -3.6730e+01, -3.9672e+01
2.7768e-02, 5.3605e+01, -3.6317e+01, -3.9658e+01
2.7076e-02, 5.3040e+01, -3.5901e+01, -3.9640e+01
2.6387e-02, 5.2476e+01, -3.5486e+01, -3.9619e+01
2.5700e-02, 5.1906e+01, -3.5064e+01, -3.9599e+01
2.5015e-02, 5.1338e+01, -3.4645e+01, -3.9582e+01
2.4332e-02, 5.0769e+01, -3.4224e+01, -3.9556e+01
2.3650e-02, 5.0197e+01, -3.3802e+01, -3.9534e+01
2.2971e-02, 4.9621e+01, -3.3378e+01, -3.9516e+01
2.2294e-02, 4.9045e+01, -3.2954e+01, -3.9497e+01
2.1619e-02, 4.8464e+01, -3.2527e+01, -3.9472e+01
2.0947e-02, 4.7882e+01, -3.2101e+01, -3.9456e+01
2.0277e-02, 4.7296e+01, -3.1671e+01, -3.9426e+01
1.9609e-02, 4.6709e+01, -3.1241e+01, -3.9403e+01
1.8943e-02, 4.6117e+01, -3.0808e+01, -3.9383e+01
1.8280e-02, 4.5521e+01, -3.0374e+01, -3.9355e+01
1.7620e-02, 4.4923e+01, -2.9939e+01, -3.9335e+01
1.6962e-02, 4.4322e+01, -2.9502e+01, -3.9303e+01
1.6306e-02, 4.3716e+01, -2.9063e+01, -3.9272e+01
1.5654e-02, 4.3106e+01, -2.8623e+01, -3.9242e+01
1.5004e-02, 4.2494e+01, -2.8180e+01, -3.9207e+01
1.4356e-02, 4.1875e+01, -2.7734e+01, -3.9173e+01
1.3712e-02, 4.1251e+01, -2.7286e+01, -3.9139e+01
1.3071e-02, 4.0621e+01, -2.6834e+01, -3.9101e+01
1.2432e-02, 3.9987e+01, -2.6381e+01, -3.9064e+01
1.1798e-02, 3.9346e+01, -2.5926e+01, -3.9021e+01
1.1166e-02, 3.8698e+01, -2.5465e+01, -3.8973e+01
1.0538e-02, 3.8044e+01, -2.5001e+01, -3.8922e+01
9.9134e-03, 3.7384e+01, -2.4534e+01, -3.8874e+01
9.2927e-03, 3.6713e+01, -2.4063e+01, -3.8816e+01
8.6759e-03, 3.6030e+01, -2.3583e+01, -3.8755e+01
8.0634e-03, 3.5340e+01, -2.3100e+01, -3.8692e+01
7.4554e-03, 3.4638e+01, -2.2611e+01, -3.8621e+01
6.8524e-03, 3.3922e+01, -2.2112e+01, -3.8536e+01
6.2543e-03, 3.3194e+01, -2.1604e+01, -3.8455e+01
5.6618e-03, 3.2453e+01, -2.1080e+01, -3.8367e+01
5.0755e-03, 3.1692e+01, -2.0538e+01, -3.8266e+01
4.4956e-03, 3.0912e+01, -1.9981e+01, -3.8147e+01
3.9226e-03, 3.0110e+01, -1.9401e+01, -3.7998e+01
3.3575e-03, 2.9280e+01, -1.8787e+01, -3.7832e+01
2.8016e-03, 2.8423e+01, -1.8128e+01, -3.7634e+01
2.2565e-03, 2.7523e+01, -1.7402e+01, -3.7400e+01
1.7253e-03, 2.6562e+01, -1.6581e+01, -3.7106e+01
1.2127e-03, 2.5499e+01, -1.5604e+01, -3.6691e+01
7.2792e-04, 2.4239e+01, -1.4341e+01, -3.6070e+01
2.9730e-04, 2.2339e+01, -1.2411e+01, -3.4608e+01
1.7898e-05, 1.6922e+01, -8.2110e+00, -2.9738e+01


==> data/flow-20-n30-yield.txt <==
3.1407e-04, -4.1670e+01
7.5982e-04, -4.0988e+01
1.2598e-03, -4.0985e+01
1.7879e-03, -4.1104e+01
2.3350e-03, -4.1227e+01
2.8962e-03, -4.1331e+01
3.4685e-03, -4.1387e+01
4.0500e-03, -4.1462e+01
4.6396e-03, -4.1493e+01
5.2363e-03, -4.1542e+01
5.8396e-03, -4.1579e+01
6.4492e-03, -4.1600e+01
7.0645e-03, -4.1604e+01
7.6850e-03, -4.1638e+01
8.3104e-03, -4.1643e+01
8.9403e-03, -4.1659e+01
9.5746e-03, -4.1673e+01
1.0213e-02, -4.1658e+01
1.0855e-02, -4.1670e+01
1.1501e-02, -4.1676e+01
1.2151e-02, -4.1672e+01
1.2804e-02, -4.1679e+01
1.3460e-02, -4.1689e+01
1.4120e-02, -4.1692e+01
1.4782e-02, -4.1698e+01
1.5448e-02, -4.1698e+01
1.6117e-02, -4.1694e+01
1.6788e-02, -4.1695e+01
1.7462e-02, -4.1703e+01
1.8139e-02, -4.1713e+01
1.8818e-02, -4.1720e+01
1.9500e-02, -4.1719e+01
2.0185e-02, -4.1714e+01
2.0871e-02, -4.1717e+01
2.1561e-02, -4.1714e+01
2.2253e-02, -4.1723e+01
2.2947e-02, -4.1720e+01
2.3643e-02, -4.1737e+01
2.4342e-02, -4.1723e+01
2.5042e-02, -4.1720e+01
2.5745e-02, -4.1715e+01
2.6450e-02, -4.1741e+01
2.7157e-02, -4.1732e+01
2.7866e-02, -4.1729e+01
2.8577e-02, -4.1720e+01
2.9290e-02, -4.1733e+01
3.0005e-02, -4.1740e+01
3.0722e-02, -4.1749e+01
3.1441e-02, -4.1763e+01
3.2161e-02, -4.1753e+01
3.2884e-02, -4.1756e+01
3.3608e-02, -4.1772e+01
3.4334e-02, -4.1772e+01
3.5062e-02, -4.1770e+01
3.5791e-02, -4.1777e+01
3.6522e-02, -4.1787e+01
3.7256e-02, -4.1801e+01
3.7990e-02, -4.1805e+01
3.8726e-02, -4.1798e+01
3.9463e-02, -4.1797e+01
4.0203e-02, -4.1827e+01


==> data/flow-20-n30.txt <==
0.0000e+00, 0.0000e+00, -0.0000e+00, -0.0000e+00
2.0027e-05, 1.6078e+01, -9.6388e+00, -3.2227e+01
3.1407e-04, 2.1034e+01, -1.4217e+01, -3.6152e+01
7.5982e-04, 2.2788e+01, -1.6280e+01, -3.7385e+01
1.2598e-03, 2.3973e+01, -1.7631e+01, -3.7963e+01
1.7879e-03, 2.4982e+01, -1.8681e+01, -3.8359e+01
2.3350e-03, 2.5894e+01, -1.9574e+01, -3.8653e+01
2.8962e-03, 2.6754e+01, -2.0360e+01, -3.8898e+01
3.4685e-03, 2.7583e+01, -2.1078e+01, -3.9101e+01
4.0500e-03, 2.8382e+01, -2.1747e+01, -3.9265e+01
4.6396e-03, 2.9157e+01, -2.2384e+01, -3.9404e+01
5.2363e-03, 2.9911e+01, -2.2993e+01, -3.9520e+01
5.8396e-03, 3.0649e+01, -2.3584e+01, -3.9627e+01
6.4492e-03, 3.1370e+01, -2.4154e+01, -3.9717e+01
7.0645e-03, 3.2076e+01, -2.4712e+01, -3.9798e+01
7.6850e-03, 3.2769e+01, -2.5261e+01, -3.9873e+01
8.3104e-03, 3.3450e+01, -2.5801e+01, -3.9940e+01
8.9403e-03, 3.4119e+01, -2.6331e+01, -4.0006e+01
9.5746e-03, 3.4779e+01, -2.6857e+01, -4.0061e+01
1.0213e-02, 3.5432e+01, -2.7377e+01, -4.0114e+01
1.0855e-02, 3.6075e+01, -2.7891e+01, -4.0172e+01
1.1501e-02, 3.6711e+01, -2.8399e+01, -4.0215e+01
1.2151e-02, 3.7340e+01, -2.8904e+01, -4.0262e+01
1.2804e-02, 3.7960e+01, -2.9404e+01, -4.0306e+01
1.3460e-02, 3.8578e+01, -2.9904e+01, -4.0341e+01
1.4120e-02, 3.9192e+01, -3.0400e+01, -4.0378e+01
1.4782e-02, 3.9797e+01, -3.0890e+01, -4.0414e+01
1.5448e-02, 4.0399e+01, -3.1378e+01, -4.0448e+01
1.6117e-02, 4.0998e+01, -3.1864e+01, -4.0478e+01
1.6788e-02, 4.1592e+01, -3.2348e+01, -4.0515e+01
1.7462e-02, 4.2181e+01, -3.2827e+01, -4.0543e+01
1.8139e-02, 4.2769e+01, -3.3305e+01, -4.0574e+01
1.8818e-02, 4.3353e+01, -3.3783e+01, -4.0596e+01
1.9500e-02, 4.3932e+01, -3.4257e+01, -4.0624e+01
2.0185e-02, 4.4508e+01, -3.4730e+01, -4.0645e+01
2.0871e-02, 4.5079e+01, -3.5200e+01, -4.0669e+01
2.1561e-02, 4.5650e+01, -3.5669e+01, -4.0693e+01
2.2253e-02, 4.6220e+01, -3.6137e+01, -4.0715e+01
2.2947e-02, 4.6786e+01, -3.6602e+01, -4.0737e+01
2.3643e-02, 4.7350e+01, -3.7066e+01, -4.0758e+01
2.4342e-02, 4.7912e+01, -3.7529e+01, -4.0776e+01
2.5042e-02, 4.8471e+01, -3.7991e+01, -4.0797e+01
2.5745e-02, 4.9029e+01, -3.8451e+01, -4.0819e+01
2.6450e-02, 4.9584e+01, -3.8910e+01, -4.0842e+01
2.7157e-02, 5.0136e+01, -3.9369e+01, -4.0855e+01
2.7866e-02, 5.0684e+01, -3.9824e+01, -4.0873e+01
2.8577e-02, 5.1234e+01, -4.0282e+01, -4.0891e+01
2.9290e-02, 5.1781e+01, -4.0738e+01, -4.0910e+01
3.0005e-02, 5.2326e+01, -4.1191e+01, -4.0936e+01
3.0722e-02, 5.2870e+01, -4.1644e+01, -4.0945e+01
3.1441e-02, 5.3414e+01, -4.2097e+01, -4.0960e+01
3.2161e-02, 5.3954e+01, -4.2546e+01, -4.0984e+01
3.2884e-02, 5.4495e+01, -4.2995e+01, -4.0996e+01
3.3608e-02, 5.5033e+01, -4.3442e+01, -4.1018e+01
3.4334e-02, 5.5573e+01, -4.3891e+01, -4.1026e+01
3.5062e-02, 5.6109e+01, -4.4336e+01, -4.1043e+01
3.5791e-02, 5.6646e+01, -4.4781e+01, -4.1061e+01
3.6522e-02, 5.7182e+01, -4.5226e+01, -4.1075e+01
3.7256e-02, 5.7715e+01, -4.5668e+01, -4.1086e+01
3.7990e-02, 5.8247e+01, -4.6110e+01, -4.1109e+01
3.8726e-02, 5.8778e+01, -4.6550e+01, -4.1115e+01
3.9463e-02, 5.9309e+01, -4.6991e+01, -4.1139e+01
4.0203e-02, 5.9839e+01, -4.7430e+01, -4.1143e+01


==> data/mul-annulus.txt <==
0 0
0.113352 6.51318
0.226298 12.5773
0.337541 16.9965
0.447586 19.9869
0.557584 22.055
0.668112 23.5521
0.779449 24.6589
0.891061 25.5869
1.00354 26.3044
1.11603 26.9717
1.22875 27.575
1.34171 28.1201
1.45486 28.6208
1.56817 29.0882
1.68156 29.5402
1.79507 29.9752
1.90879 30.3814
2.02259 30.7807
2.13648 31.1697
2.25057 31.5396


==> data/mul-cantilever.txt <==
0 0
10 18.2304
20 36.4367
30 53.3457
40 65.9879
50 74.6213
60 80.9565
70 85.9879
80 90.1874
90 93.77
100 96.8841
110 99.6693
120 102.135
130 104.411
140 106.512
150 108.475
160 110.341
170 112.118
180 113.803
190 115.407
200 116.961


==> data/mul-cooks.txt <==
0 0
0.1 41.6826
0.2 83.3412
0.3 123.159
0.4 155.365
0.5 178.745
0.6 195.79
0.7 208.685
0.8 218.72
0.9 226.881
1 233.737
1.1 239.655
1.2 244.891
1.3 249.653
1.4 253.914
1.5 257.892
1.6 261.606
1.7 265.092
1.8 268.369
1.9 271.53
2 274.545


==> data/perforated-cyclic1.txt <==
0 0
0.01 27.3605
0.02 54.721
0.03 81.8471
0.04 107.567
0.05 130.625
0.06 148.412
0.07 160.726
0.08 169.267
0.09 175.927
0.10 181.643
0.09 154.283
0.08 126.923
0.07 99.5623
0.06 72.2018
0.05 44.8414
0.06 72.2018
0.07 99.5623
0.08 126.923
0.09 154.283
0.0906250 155.993
0.0908594 156.635
0.0912109 157.596
0.0912192 157.618
0.0912212 157.624
0.0912233 157.63
0.0912233 157.63


==> data/perforated-cyclic2.txt <==
0 0
0.007 19.1523
0.014 38.3047
0.021 57.457
0.028 76.4987
0.035 94.9366
0.042 112.35
0.049 128.401
0.056 141.814
0.063 152.09
0.070 159.818
0.077 165.874
0.084 170.969
0.091 175.459
0.098 179.562
0.105 183.355
0.112 186.881
0.119 190.17
0.126 193.275
0.133 196.188
0.140 198.935
0.130 171.575
0.120 144.215
0.110 116.854
0.100 89.4939
0.090 60.1334
0.100 89.4939
0.110 116.854
0.120 144.215
0.130 171.575
0.130625 173.285
0.131563 175.85
0.131914 176.812
0.132046 177.173
0.132244 177.714
0.132244 177.717


==> data/perforated-cyclic3.txt <==
0 0
0.009 24.6244
0.018 49.2489
0.027 73.809
0.036 97.5294
0.045 119.493
0.054 138.446
0.063 152.489
0.072 162.378
0.081 169.646
0.09 175.588
0.099 180.792
0.108 185.465
0.117 189.738
0.126 193.663
0.135 197.29
0.144 200.65
0.153 203.775
0.162 206.694
0.171 209.441
0.18 212.008
0.17 184.648
0.16 157.288
0.15 129.928
0.14 102.568
0.13 75.2081
0.14 102.569
0.15 129.929
0.16 157.29
0.17 184.65
0.170625 186.36
0.171562 188.925
0.171914 189.887
0.172046 190.248
0.172244 190.789
0.172244 190.792


==> data/perforated-mesh1.txt <==
0 0
0.01 27.3604
0.02 54.7209
0.03 81.8649
0.04 107.598
0.05 130.684
0.06 148.437
0.07 160.75
0.08 169.283
0.09 175.939
0.1 181.665
0.11 186.72
0.12 191.329
0.13 195.527
0.14 199.391
0.15 202.914
0.16 206.221
0.17 209.243
0.18 212.112
0.19 214.786
0.2 217.258


==> data/perforated-mesh2.txt <==
0 0
0.01 27.3605
0.02 54.721
0.03 81.8471
0.04 107.567
0.05 130.625
0.06 148.412
0.07 160.726
0.08 169.267
0.09 175.927
0.1 181.643
0.11 186.715
0.12 191.309
0.13 195.499
0.14 199.34
0.15 202.875
0.16 206.15
0.17 209.208
0.18 212.058
0.19 214.716
0.2 217.22


==> data/perforated-mesh3.txt <==
0 0
0.01 27.3605
0.02 54.721
0.03 81.8469
0.04 107.569
0.05 130.625
0.06 148.405
0.07 160.72
0.08 169.253
0.09 175.919
0.1 181.635
0.11 186.719
0.12 191.311
0.13 195.497
0.14 199.336
0.15 202.873
0.16 206.157
0.17 209.209
0.18 212.047
0.19 214.708
0.2 217.23


==> data/perforated-mono.txt <==
0 0
0.01 27.3605
0.02 54.721
0.03 81.8471
0.04 107.567
0.05 130.625
0.06 148.412
0.07 160.726
0.08 169.267
0.09 175.927
0.1 181.643
0.11 186.715
0.12 191.309
0.13 195.499
0.14 199.34
0.15 202.875
0.16 206.15
0.17 209.208
0.18 212.058
0.19 214.716
0.2 217.22


==> data/perforated-non1.txt <==
0 0
0.05 0.000783622
0.1 0.00156725
0.15 0.00235088
0.2 0.00313451
0.25 0.00391813
0.3 0.00470176
0.35 0.00548539
0.4 0.00626901
0.45 0.00705264
0.5 0.00783626
0.55 0.00861989
0.6 0.00940352
0.65 0.0101896
0.7 0.0109864
0.75 0.0117966
0.8 0.0126255
0.85 0.0134765
0.9 0.0143537
0.95 0.0152563
1 0.0161758
1 0.0161758
1.05 0.0176727
1.1 0.0191887
1.15 0.0207845
1.2 0.0224852
1.25 0.0242766
1.3 0.0261483
1.35 0.0281167
1.4 0.0301876
1.45 0.0323758
1.5 0.0347019
1.55 0.0372032
1.6 0.0399079
1.65 0.0428601
1.7 0.0460964
1.75 0.0496535
1.8 0.0535685
1.85 0.0578918
1.9 0.0626365
1.95 0.0679979
2 0.0739421


==> data/perforated-non2.txt <==
0 0
0.05 0.000881575
0.1 0.00176316
0.15 0.00264474
0.2 0.00352632
0.25 0.0044079
0.3 0.00528948
0.35 0.00617106
0.4 0.00705264
0.45 0.00793422
0.5 0.0088158
0.55 0.00969738
0.6 0.0105876
0.65 0.0114875
0.7 0.0124105
0.75 0.0133623
0.8 0.0143432
0.85 0.015357
0.9 0.0163923
0.95 0.0175279
1 0.0187564
1 0.0187564
1.05 0.0203825
1.1 0.0220677
1.15 0.0239019
1.2 0.0258305
1.25 0.0278655
1.3 0.0300366
1.35 0.0323563
1.4 0.0348479
1.45 0.0375376
1.5 0.0404529
1.55 0.0436129
1.6 0.0470392
1.65 0.0507573
1.7 0.0548173
1.75 0.0592575
1.8 0.0641292
1.85 0.0695496
1.9 0.0755691
1.95 0.0823775
2 0.09007


==> data/perforated-non3.txt <==
0 0
0.05 0.000979528
0.1 0.00195907
0.15 0.0029386
0.2 0.00391813
0.25 0.00489767
0.3 0.0058772
0.35 0.00685673
0.4 0.00783626
0.45 0.0088158
0.5 0.00979533
0.55 0.0107872
0.6 0.0117932
0.65 0.0128284
0.7 0.0139001
0.75 0.0150081
0.8 0.0161426
0.85 0.0173942
0.9 0.0187482
0.95 0.0202527
1 0.0219611
1 0.0219611
1.05 0.0237971
1.1 0.0258282
1.15 0.0279967
1.15 0.0279967


==> data/perforated-paired1.txt <==
0 0
0.01 27.3605
0.02 54.721
0.03 81.8471
0.04 107.567
0.05 130.625
0.06 148.412
0.07 160.726
0.08 169.267
0.09 175.927
0.1 181.643
0.11 186.715
0.12 191.309
0.13 195.499
0.14 199.34
0.15 202.875
0.16 206.15
0.17 209.208
0.18 212.058
0.19 214.716
0.2 217.22


==> data/perforated-paired2.txt <==
0 0
0.004 10.9433
0.008 21.8731
0.012 32.783
0.016 43.6633
0.02 54.4867
0.024 65.1993
0.028 75.7025
0.032 85.8104
0.036 95.3351
0.04 104.1
0.044 111.973
0.048 118.882
0.052 124.813
0.056 129.812
0.06 133.971
0.064 137.407
0.068 140.245
0.072 142.621
0.076 144.616
0.08 146.33
0.084 147.858
0.088 149.252
0.092 150.566
0.096 151.832
0.1 153.081
0.104 154.337
0.108 155.616
0.112 156.936
0.116 158.308
0.12 159.742
0.124 161.246
0.128 162.831
0.132 164.494
0.136 166.25
0.14 168.101
0.144 170.048
0.148 172.098
0.152 174.248
0.156 176.505
0.16 178.875
0.164 181.357
0.164 181.357


==> data/perforated-paired3.txt <==
0 0
0.008 21.8743
0.016 43.6978
0.024 65.3439
0.032 86.2983
0.04 105.554
0.048 122.08
0.056 135.243
0.064 145.084
0.072 152.206
0.08 157.324
0.088 161.105
0.096 164.061
0.104 166.526
0.112 168.723
0.12 170.787
0.128 172.806
0.136 174.821
0.144 176.864
0.152 178.954
0.16 181.101
0.168 183.315
0.168 183.315


==> data/perforated-paired4.txt <==
0 0
0.0125 34.1635
0.025 68.0735
0.0375 100.151
0.05 126.975
0.05 126.975


==> data/perforated-step1.txt <==
0 0
0.004 10.9442
0.008 21.8884
0.012 32.8326
0.016 43.7768
0.02 54.721
0.024 65.6652
0.028 76.4987
0.032 87.0978
0.036 97.3752
0.04 107.286
0.044 116.814
0.048 125.879
0.052 134.233
0.056 141.284
0.06 147.101
0.064 151.969
0.068 156.104
0.072 159.731
0.076 162.997
0.08 166.027
0.084 168.864
0.088 171.546
0.092 174.098
0.096 176.562
0.1 178.911
0.104 181.188
0.108 183.36
0.112 185.475
0.116 187.502
0.12 189.476
0.124 191.37
0.128 193.207
0.132 194.973
0.136 196.68
0.14 198.34
0.144 199.934
0.148 201.493
0.152 202.979
0.156 204.427
0.16 205.819
0.164 207.176
0.168 208.485
0.172 209.75
0.176 210.984
0.18 212.169
0.184 213.321
0.188 214.455
0.192 215.524
0.196 216.581
0.2 217.617


==> data/perforated-step2.txt <==
0 0
0.008 21.8884
0.016 43.7768
0.024 65.6652
0.032 87.1515
0.04 107.536
0.048 126.262
0.056 141.87
0.064 153.548
0.072 162.041
0.08 168.562
0.088 173.995
0.096 178.792
0.104 183.146
0.112 187.155
0.12 190.87
0.128 194.311
0.136 197.526
0.144 200.544
0.152 203.36
0.16 206.015
0.168 208.512
0.176 210.883
0.184 213.114
0.192 215.249
0.2 217.265


==> data/perforated-step3.txt <==
0 0
0.0125 34.2006
0.025 68.3849
0.0375 101.364
0.05 130.668
0.0625 152.382
0.075 166.133
0.0875 175.143
0.1 182.328
0.1125 188.515
0.125 193.979
0.1375 198.845
0.15 203.243
0.1625 207.25
0.175 210.915
0.1875 214.28
0.2 217.44


==> data/perforated-theta1.txt <==
0 0
0.01 27.3605
0.02 54.721
0.03 81.8471
0.04 107.567
0.05 130.625
0.06 148.412
0.07 160.726
0.08 169.267
0.09 175.927
0.1 181.643
0.11 186.715
0.12 191.309
0.13 195.499
0.14 199.34
0.15 202.875
0.16 206.15
0.17 209.208
0.18 212.058
0.19 214.716
0.2 217.22


==> data/perforated-theta2.txt <==
0 0
0.01 27.3605
0.02 54.721
0.03 81.8337
0.04 107.693
0.0425 113.322
0.045 118.91
0.04875 127.233
0.054375 138.619
0.06 147.855
0.0614063 147.762
0.0628125 148.352
0.0642188 149.338
0.065625 150.562
0.0677344 153.346
0.0698437 155.886
0.0719531 158.27
0.0751172 162.389
0.0782813 165.82
0.0814453 168.839
0.0846094 171.613
0.0877734 174.221
0.0909375 176.716
0.0941016 179.129
0.0972656 181.482
0.10043 183.774
0.103594 186.028
0.106758 188.228
0.109922 190.411
0.113086 192.513
0.11625 194.611
0.119414 196.668
0.122578 198.671
0.125742 200.659
0.128906 202.589
0.13207 204.487
0.135234 206.391
0.136025 206.395
0.136816 206.998
0.137607 207.917
0.138398 208.987
0.139189 210.136
0.13998 211.305
0.140771 212.491
0.141563 213.661
0.142354 214.852
0.143145 216.016
0.143145 216.651


==> data/perforated-theta3.txt <==
0 0
0.01 27.3605
0.02 54.7142
0.03 81.8236
0.04 107.841
0.0425 113.408
0.045 118.687
0.0475 123.622
0.05 128.24
0.05375 135.338
0.0575 141.55
0.06125 146.985
0.066875 155.102
0.0725 161.448
0.078125 166.615
0.08375 170.944
0.089375 174.708
0.095 178.096
0.100625 181.244
0.10625 184.239
0.107656 181.874
0.109063 181.224
0.110469 181.488
0.111875 182.27
0.113281 183.361
0.114688 184.647
0.116094 186.051
0.1175 187.523
0.118906 189.048
0.120312 190.602
0.121719 192.174
0.123125 193.741
0.124531 195.315
0.125938 196.882
0.127344 198.438
0.12875 199.979
0.130156 201.494
0.131563 203.027
0.132969 204.579
0.134375 206.056
0.135781 207.558
0.137187 209.058
0.138594 210.54
0.14 212.054
0.141406 213.468
0.142813 214.948
0.144219 216.334
0.145625 217.776
0.147031 219.153
0.148438 220.579
0.149844 221.895
0.15125 223.249
0.152656 224.579
0.154062 225.894
0.155469 227.184
0.156875 228.545
0.158281 229.72
0.159688 230.969
0.159688 231.593

